Incremental Collision Laws Based on the Bouc-Wen Model: Improved Collision Models and Further Results

In the article titled "The Bouc-Wen Model for Binary Direct Collinear Collisions of Convex Viscoplastic Bodies" and published in the Journal of Computational and Nonlinear Dynamics (Volume 20, Issue 6, June 2025), the authors studied mathematical models of binary direct collinear collisions of convex viscoplastic bodies that employed two incremental collision laws based on the Bouc-Wen differential model of hysteresis. It was shown that the models possess favorable analytical properties, and several model parameter identification studies were conducted, demonstrating that the models can accurately capture the nature of a variety of collision phenomena. In this article, the aforementioned models are augmented by modeling the effects of external forces as time-dependent inputs. Furthermore, the range of the parameters under which the models possess favorable analytical properties is extended to several corner cases that were not considered in the prior publication. Finally, the previously conducted model parameter identification studies are extended, and an additional model parameter identification study is provided in an attempt to validate the ability of the augmented models to represent the effects of external forces.

==> data/DSA.csv <==
v_0, e
0.4316397010123947, 0.8330258302583025
0.612829974453591, 0.7998154981549815
0.819377424543476, 0.7721402214022139
0.9737439682089131, 0.7619926199261993
1.372882959598827, 0.7287822878228782
1.8231620777746238, 0.698339483394834
2.298467215441385, 0.6798892988929889
3.01807171917873, 0.6476014760147601
3.4548207020531745, 0.6309963099630996
3.8269940391711614, 0.6236162361623616
3.968350837354527, 0.6171586715867159
4.699593149777652, 0.6079335793357934
4.982070205317439, 0.5996309963099631
5.444270981171351, 0.5867158671586716
5.855047781247043, 0.5765682656826567
6.252814835840666, 0.570110701107011


==> data/DSA_NDBWMCM_0.csv <==
v_0,e
0.43163970,0.82942433
0.61282997,0.80150485
0.81937742,0.77643251
0.97374397,0.76077415
1.37288296,0.72813903
1.82316208,0.69997178
2.29846722,0.67636070
3.01807172,0.64815003
3.45482070,0.63405536
3.82699404,0.62337368
3.96835084,0.61958768
4.69959315,0.60196719
4.98207021,0.59590726
5.44427098,0.58672785
5.85504778,0.57923628
6.25281484,0.57249896


==> data/DSA_NDBWMCM_1.csv <==
v_0,e
0.43163970,0.82987002
0.61282997,0.80171964
0.81937742,0.77646022
0.97374397,0.76070353
1.37288296,0.72792460
1.82316208,0.69970896
2.29846722,0.67611287
3.01807172,0.64798045
3.45482070,0.63394497
3.82699404,0.62331458
3.96835084,0.61954774
4.69959315,0.60201969
4.98207021,0.59599150
5.44427098,0.58685832
5.85504778,0.57940154
6.25281484,0.57269210


==> data/DSA_NDBWSHCCM_0.csv <==
v_0,e
0.43163970,0.83011144
0.61282997,0.80161703
0.81937742,0.77620538
0.97374397,0.76042196
1.37288296,0.72772571
1.82316208,0.69968380
2.29846722,0.67625683
3.01807172,0.64827991
3.45482070,0.63427116
3.82699404,0.62362444
3.96835084,0.61984241
4.69959315,0.60216273
4.98207021,0.59604569
5.44427098,0.58673437
5.85504778,0.57908789
6.25281484,0.57216905


==> data/DSA_NDBWSHCCM_1.csv <==
v_0,e
0.43163970,0.83084041
0.61282997,0.80159259
0.81937742,0.77579538
0.97374397,0.75990410
1.37288296,0.72726264
1.82316208,0.69948685
2.29846722,0.67635001
3.01807172,0.64866780
3.45482070,0.63473042
3.82699404,0.62408105
3.96835084,0.62028342
4.69959315,0.60240528
4.98207021,0.59616325
5.44427098,0.58659612
5.85504778,0.57867397
6.25281484,0.57144951


==> data/DSS.csv <==
v_0, e
0.102895259721828, 0.9935424354243542
0.14211372882959594, 0.9787822878228781
0.1808591162834705, 0.9732472324723247
0.20791938688617684, 0.9455719557195571
0.27258964897341276, 0.9345018450184501
0.38939350931970873, 0.9068265682656825
0.4796101807171922, 0.8976014760147601
0.6855899328224055, 0.8809963099630995
0.8788437884378844, 0.8625461254612545
0.9822594379789951, 0.845940959409594
1.1880972655880406, 0.8321033210332103
1.5733749645188764, 0.8191881918819188
1.9590784369382155, 0.797970479704797
2.4726558804049583, 0.783210332103321
2.9221780679345253, 0.7675276752767527
3.4741224335320275, 0.7546125461254611
3.9620115431923555, 0.7407749077490775
4.282997445359069, 0.7315498154981549
4.641735263506481, 0.7361623616236161
4.911297189894976, 0.7297047970479704
5.3734506575835, 0.7177121771217712
5.848330021761756, 0.7075645756457564


==> data/DSS_NDBWMCM_0.csv <==
v_0,e
0.10289526,0.97354271
0.14211373,0.96534377
0.18085912,0.95754860
0.20791939,0.95228553
0.27258965,0.94030933
0.38939351,0.92074127
0.47961018,0.90728553
0.68558993,0.88108963
0.87884379,0.86105658
0.98225944,0.85175513
1.18809727,0.83558471
1.57337496,0.81162694
1.95907844,0.79334864
2.47265588,0.77479418
2.92217807,0.76222575
3.47412243,0.74999666
3.96201154,0.74130637
4.28299745,0.73641601
4.64173526,0.73157994
4.91129719,0.72831927
5.37345066,0.72335830
5.84833002,0.71895655


==> data/DSS_NDBWMCM_1.csv <==
v_0,e
0.10289526,0.97684994
0.14211373,0.96789694
0.18085912,0.95940887
0.20791939,0.95371332
0.27258965,0.94088871
0.38939351,0.92036109
0.47961018,0.90652941
0.68558993,0.88013652
0.87884379,0.86030417
0.98225944,0.85116562
1.18809727,0.83534305
1.57337496,0.81194853
1.95907844,0.79403532
2.47265588,0.77568292
2.92217807,0.76308598
3.47412243,0.75063250
3.96201154,0.74161597
4.28299745,0.73646065
4.64173526,0.73128996
4.91129719,0.72775492
5.37345066,0.72228461
5.84833002,0.71731605


==> data/DSS_NDBWSHCCM_0.csv <==
v_0,e
0.10289526,0.97649676
0.14211373,0.96746856
0.18085912,0.95894297
0.20791939,0.95323839
0.27258965,0.94043333
0.38939351,0.92002484
0.47961018,0.90631566
0.68558993,0.88021014
0.87884379,0.86061371
0.98225944,0.85158359
1.18809727,0.83594094
1.57337496,0.81277101
1.95907844,0.79496391
2.47265588,0.77660954
2.92217807,0.76390402
3.47412243,0.75120805
3.96201154,0.74189470
4.28299745,0.73650830
4.64173526,0.73104984
4.91129719,0.72728004
5.37345066,0.72137411
5.84833002,0.71591908


==> data/DSS_NDBWSHCCM_1.csv <==
v_0,e
0.10289526,0.98218323
0.14211373,0.97250406
0.18085912,0.96272286
0.20791939,0.95597893
0.27258965,0.94063724
0.38939351,0.91663113
0.47961018,0.90130069
0.68558993,0.87430875
0.87884379,0.85580113
0.98225944,0.84767619
1.18809727,0.83403032
1.57337496,0.81429159
1.95907844,0.79891300
2.47265588,0.78217981
2.92217807,0.76964781
3.47412243,0.75596548
3.96201154,0.74495762
4.28299745,0.73813464
4.64173526,0.73082972
4.91129719,0.72553285
5.37345066,0.71678173
5.84833002,0.70816453


==> data/RCross_2_15.csv <==
0,0
0.00688,0
0.01376,1.7359
0.02064,1.7359
0.02752,3.9059
0.034399,4.7738
0.041278,6.9438
0.048157,7.8117
0.055035,9.1137
0.061912,12.152
0.068789,14.322
0.075664,16.491
0.082539,18.661
0.089412,21.699
0.096283,23.869
0.10315,24.737
0.11002,26.907
0.11689,29.077
0.12375,32.115
0.13061,36.455
0.13747,39.927
0.14433,40.795
0.15118,43.832
0.15803,46.002
0.16488,49.474
0.17172,52.512
0.17856,56.852
0.1854,59.89
0.19223,62.928
0.19906,66.4
0.20588,69.438
0.2127,71.608
0.21951,76.815
0.22632,81.155
0.23312,84.193
0.23992,87.231
0.24671,90.703
0.25349,93.741
0.26027,98.949
0.26704,103.29
0.2738,107.63
0.28055,111.97
0.2873,115.87
0.29404,120.21
0.30077,123.25
0.30749,127.59
0.3142,134.1
0.3209,138.44
0.3276,143.65
0.33428,146.69
0.34095,151.03
0.34761,156.23
0.35426,160.57
0.3609,167.08
0.36753,172.29
0.37415,177.5
0.38075,181.84
0.38734,187.05
0.39392,191.39
0.40048,197.46
0.40703,203.1
0.41356,209.18
0.42008,214.82
0.42659,220.03
0.43308,225.24
0.43955,230.45
0.44601,235.65
0.45245,242.16
0.45887,247.37
0.46528,253.88
0.47167,259.09
0.47804,265.6
0.48439,269.5
0.49072,276.01
0.49703,283.39
0.50333,288.6
0.5096,296.41
0.51585,301.62
0.52208,307.7
0.52829,313.34
0.53448,319.41
0.54064,325.92
0.54678,333.3
0.5529,340.68
0.55899,345.89
0.56506,352.4
0.5711,357.6
0.57712,364.98
0.58311,372.36
0.58908,378
0.59502,385.38
0.60093,390.59
0.60682,397.96
0.61267,404.47
0.6185,409.68
0.6243,417.06
0.63007,423.57
0.63581,430.95
0.64152,437.02
0.6472,443.53
0.65285,450.04
0.65846,456.12
0.66404,463.5
0.66959,470.01
0.67511,476.52
0.6806,482.59
0.68605,489.1
0.69146,495.61
0.69684,502.99
0.70219,508.2
0.70749,515.57
0.71277,520.78
0.718,528.16
0.7232,534.67
0.72836,539.88
0.73348,546.39
0.73857,551.59
0.74361,558.1
0.74862,564.18
0.75358,570.69
0.75851,575.9
0.76339,582.41
0.76823,589.79
0.77304,594.99
0.7778,601.5
0.78251,606.71
0.78719,613.22
0.79182,618.43
0.79641,624.94
0.80095,628.84
0.80545,636.22
0.8099,640.56
0.81431,647.07
0.81867,652.28
0.82299,658.79
0.82726,662.7
0.83149,668.34
0.83566,673.54
0.83979,678.75
0.84387,683.96
0.8479,689.6
0.85189,693.51
0.85582,700.02
0.85971,703.06
0.86354,709.57
0.86733,713.91
0.87107,717.81
0.87475,723.45
0.87838,726.49
0.88197,729.53
0.8855,735.17
0.88898,739.08
0.8924,743.42
0.89578,746.45
0.8991,750.79
0.90237,755.13
0.90558,758.17
0.90874,761.64
0.91185,765.55
0.91491,769.02
0.9179,772.06
0.92085,775.1
0.92374,778.57
0.92657,781.61
0.92935,783.78
0.93208,786.81
0.93475,790.29
0.93736,792.02
0.93992,794.19
0.94242,797.66
0.94487,798.53
0.94725,800.7
0.94959,802.87
0.95186,803.74
0.95408,805.91
0.95624,808.08
0.95835,808.95
0.96039,810.25
0.96238,811.12
0.96432,812.42
0.96619,813.29
0.96801,814.59
0.96977,815.46
0.97147,815.46
0.97312,815.46
0.97471,815.46
0.97624,816.76
0.97771,816.76
0.97912,816.76
0.98048,816.76
0.98178,816.76
0.98302,815.46
0.98421,815.46
0.98533,814.59
0.9864,814.59
0.98741,813.29
0.98837,813.29
0.98927,811.12
0.9901,810.25
0.99089,808.95
0.99161,808.08
0.99228,805.04
0.99289,803.74
0.99345,802.87
0.99394,800.7
0.99439,798.53
0.99477,794.19
0.9951,793.32
0.99537,791.15
0.99559,788.98
0.99575,786.81
0.99585,782.47
0.99591,779.44
0.9959,777.27
0.99584,772.93
0.99573,769.89
0.99556,767.72
0.99534,762.51
0.99506,759.47
0.99473,756
0.99434,750.79
0.99391,746.45
0.99342,744.72
0.99288,739.08
0.99228,735.17
0.99164,729.53
0.99094,725.62
0.99019,721.28
0.98939,716.08
0.98854,711.74
0.98764,706.53
0.98669,702.19
0.98569,696.98
0.98464,690.47
0.98354,685.26
0.9824,680.05
0.9812,674.41
0.97996,669.2
0.97867,662.7
0.97733,657.49
0.97595,651.41
0.97452,645.77
0.97305,638.39
0.97153,634.49
0.96996,627.98
0.96836,620.6
0.9667,615.39
0.96501,607.58
0.96327,601.5
0.96149,594.99
0.95966,589.79
0.9578,582.41
0.95589,575.9
0.95395,570.69
0.95196,563.31
0.94993,554.63
0.94787,548.56
0.94576,542.05
0.94362,536.84
0.94144,530.33
0.93922,524.25
0.93697,515.57
0.93468,508.2
0.93235,501.69
0.92998,495.61
0.92759,488.23
0.92515,482.59
0.92269,475.21
0.92019,467.84
0.91765,460.46
0.91509,453.08
0.91249,447.87
0.90986,441.36
0.9072,433.12
0.90451,427.48
0.90179,419.23
0.89904,411.85
0.89626,406.64
0.89345,400.13
0.89061,393.62
0.88775,387.55
0.88486,378.87
0.88194,373.66
0.87899,366.28
0.87602,358.91
0.87303,353.26
0.87,345.89
0.86696,340.68
0.86389,333.3
0.86079,328.09
0.85768,320.71
0.85454,314.21
0.85138,309
0.84819,302.49
0.84499,297.28
0.84176,290.77
0.83852,285.56
0.83525,278.18
0.83197,272.98
0.82866,266.47
0.82534,262.13
0.82199,256.05
0.81863,251.71
0.81526,245.2
0.81186,239.99
0.80845,233.48
0.80502,229.58
0.80157,223.07
0.79811,218.73
0.79463,213.52
0.79114,208.31
0.78764,203.1
0.78412,198.77
0.78058,193.56
0.77703,189.22
0.77347,184.01
0.7699,179.67
0.76631,174.46
0.76271,168.82
0.7591,164.91
0.75547,160.57
0.75184,156.23
0.74819,151.03
0.74454,146.69
0.74087,142.35
0.73719,137.14
0.73351,134.1
0.72981,131.06
0.72611,126.72
0.72239,123.25
0.71867,118.04
0.71494,114.14
0.7112,110.67
0.70745,106.33
0.7037,104.59
0.69993,101.12
0.69617,98.081
0.69239,93.741
0.68861,90.703
0.68482,87.231
0.68102,83.325
0.67722,81.155
0.67341,77.683
0.6696,74.645
0.66578,71.608
0.66196,68.57
0.65813,66.4
0.6543,62.928
0.65047,60.758
0.64662,59.022
0.64278,56.852
0.63893,52.512
0.63508,50.342
0.63122,48.172
0.62736,47.304
0.6235,45.134
0.61963,41.663
0.61576,40.795
0.61189,38.625
0.60802,36.455
0.60414,35.587
0.60026,33.417
0.59638,32.115
0.59249,29.077
0.5886,28.209
0.58472,26.039
0.58083,24.737
0.57693,23.869
0.57304,21.699
0.56914,19.529
0.56525,18.661
0.56135,17.359
0.55745,16.491
0.55355,15.189
0.54965,14.322
0.54574,13.454
0.54184,12.152
0.53794,12.152
0.53403,11.284
0.53013,9.1137
0.52622,9.1137
0.52231,7.8117
0.5184,6.9438
0.51449,6.9438
0.51059,6.9438
0.50668,6.9438
0.50277,5.6418
0.49886,4.7738
0.49495,4.7738
0.49103,3.9059
0.48712,4.7738
0.48321,3.9059
0.4793,4.7738
0.47539,3.9059
0.47147,3.9059
0.46756,2.6039
0.46365,2.6039
0.45974,2.6039
0.45582,3.9059
0.45191,3.9059
0.448,2.6039
0.44408,2.6039
0.44017,2.6039
0.43625,2.6039
0.43234,2.6039
0.42842,2.6039
0.42451,2.6039
0.42059,2.6039
0.41668,2.6039
0.41276,1.7359
0.40885,2.6039
0.40493,2.6039
0.40101,2.6039
0.3971,1.7359
0.39318,1.7359
0.38927,1.7359
0.38535,1.7359
0.38143,1.7359
0.37752,1.7359
0.3736,1.7359
0.36968,1.7359
0.36576,1.7359
0.36185,1.7359
0.35793,1.7359
0.35401,0.43399
0.35009,1.7359
0.34618,1.7359
0.34226,1.7359
0.33834,1.7359
0.33442,0.43399
0.3305,1.7359
0.32659,0.43399
0.32267,0.43399


==> data/RCross_3_03.csv <==
0,0
0.009712,0
0.019424,0
0.029136,1.74
0.038848,2.61
0.04856,3.915
0.058271,6.96
0.067982,11.31
0.077692,13.485
0.087401,15.225
0.097109,17.4
0.10682,19.575
0.11652,24.795
0.12622,29.145
0.13593,34.365
0.14563,37.845
0.15532,40.02
0.16502,43.935
0.17471,47.415
0.18439,51.33
0.19408,59.16
0.20376,63.075
0.21343,68.73
0.2231,72.645
0.23277,76.995
0.24243,82.215
0.25208,89.61
0.26173,95.265
0.27137,102.66
0.281,107.88
0.29063,113.1
0.30024,117.45
0.30985,123.54
0.31946,131.37
0.32905,138.76
0.33863,146.16
0.3482,151.38
0.35776,157.9
0.36731,165.3
0.37685,171.39
0.38637,180.96
0.39589,189.66
0.40539,197.93
0.41487,204.45
0.42434,213.15
0.4338,219.24
0.44324,226.64
0.45266,235.34
0.46207,245.77
0.47146,254.47
0.48084,262.74
0.49019,270.13
0.49952,278.83
0.50884,288.4
0.51813,297.98
0.52741,308.41
0.53666,317.99
0.54589,328.86
0.5551,337.12
0.56428,345.83
0.57344,355.39
0.58257,365.83
0.59168,377.58
0.60076,387.15
0.60981,398.03
0.61884,407.59
0.62783,418.04
0.6368,428.47
0.64574,440.22
0.65464,451.09
0.66352,462.4
0.67236,474.15
0.68116,483.72
0.68994,494.59
0.69868,506.34
0.70738,517.65
0.71604,529.4
0.72467,540.27
0.73326,552.02
0.74182,562.46
0.75033,574.2
0.7588,584.64
0.76723,597.69
0.77562,609
0.78396,620.74
0.79226,634.66
0.80052,645.54
0.80873,656.85
0.81689,668.6
0.82501,680.34
0.83308,692.96
0.8411,704.7
0.84907,716.45
0.85699,727.32
0.86486,738.63
0.87267,750.37
0.88043,762.12
0.88814,774.73
0.8958,785.61
0.9034,797.35
0.91094,809.97
0.91843,821.72
0.92585,833.46
0.93322,845.21
0.94053,856.52
0.94778,868.26
0.95497,880.01
0.96209,890.88
0.96915,901.32
0.97615,913.07
0.98309,923.5
0.98995,935.25
0.99676,946.12
1.0035,956.56
1.0102,966.14
1.0168,976.57
1.0233,987.45
1.0298,997.89
1.0361,1008.8
1.0425,1019.2
1.0487,1028.8
1.0549,1036.2
1.061,1045.7
1.067,1055.3
1.073,1066.2
1.0788,1075.8
1.0847,1085.3
1.0904,1092.7
1.096,1101
1.1016,1109.7
1.1071,1119.3
1.1125,1127.5
1.1178,1134.9
1.1231,1143.6
1.1283,1151.9
1.1334,1158.4
1.1384,1165.8
1.1433,1173.2
1.1481,1181.9
1.1529,1188
1.1576,1195.4
1.1622,1201
1.1667,1207.1
1.1711,1212.8
1.1754,1220.2
1.1797,1226.3
1.1838,1231.9
1.1879,1238
1.1919,1243.2
1.1958,1248.9
1.1996,1251.9
1.2034,1256.3
1.207,1262.4
1.2105,1266.7
1.214,1271.1
1.2174,1274.1
1.2206,1277.6
1.2238,1281.5
1.2269,1283.7
1.2299,1285.9
1.2329,1288.9
1.2357,1292.4
1.2384,1294.6
1.2411,1295.4
1.2436,1296.3
1.2461,1297.6
1.2484,1299.8
1.2507,1300.7
1.2529,1302.8
1.255,1302.8
1.257,1302.8
1.2589,1300.7
1.2607,1300.7
1.2624,1300.7
1.2641,1300.7
1.2656,1299.8
1.2671,1298.5
1.2684,1296.3
1.2697,1295.4
1.2709,1293.3
1.2719,1291.1
1.2729,1288.9
1.2738,1286.7
1.2746,1283.7
1.2754,1280.6
1.276,1276.3
1.2765,1271.9
1.277,1268
1.2773,1265.9
1.2776,1261.5
1.2778,1256.3
1.2779,1250.6
1.2779,1245.4
1.2778,1241.1
1.2776,1235
1.2774,1229.7
1.277,1223.2
1.2766,1218
1.2761,1211.5
1.2755,1204.9
1.2748,1197.6
1.274,1190.2
1.2731,1184.1
1.2722,1175.4
1.2712,1168.8
1.2701,1160.6
1.2689,1153.2
1.2676,1143.6
1.2663,1136.2
1.2648,1127.5
1.2633,1119.3
1.2617,1109.7
1.2601,1100.1
1.2583,1090.5
1.2565,1079.7
1.2546,1070.1
1.2526,1061.8
1.2506,1052.3
1.2485,1041.4
1.2463,1030.9
1.244,1020.5
1.2416,1009.6
1.2392,999.19
1.2367,989.63
1.2342,978.75
1.2316,968.31
1.2289,956.56
1.2261,944.82
1.2233,933.08
1.2204,922.64
1.2174,910.89
1.2144,899.14
1.2113,888.7
1.2082,875.66
1.205,865.22
1.2017,851.3
1.1984,839.55
1.195,828.24
1.1915,816.49
1.188,804.75
1.1845,793.01
1.1809,781.26
1.1772,768.64
1.1734,756.9
1.1697,745.15
1.1658,733.41
1.1619,722.97
1.158,711.22
1.154,697.3
1.15,684.69
1.1459,672.95
1.1418,662.51
1.1376,651.63
1.1334,639.89
1.1291,628.14
1.1248,615.52
1.1204,605.09
1.116,593.34
1.1116,581.6
1.1071,571.15
1.1026,559.41
1.098,547.66
1.0934,535.92
1.0888,525.48
1.0841,514.6
1.0794,504.17
1.0746,493.29
1.0698,482.85
1.065,471.1
1.0602,460.67
1.0553,451.09
1.0504,440.22
1.0454,429.78
1.0404,420.21
1.0354,409.33
1.0304,398.89
1.0253,389.32
1.0202,378.88
1.0151,369.32
1.01,361.92
1.0048,351.05
0.99961,341.48
0.99439,333.21
0.98915,323.64
0.98389,314.94
0.9786,306.67
0.97329,297.98
0.96796,289.28
0.96261,281.01
0.95724,273.62
0.95185,264.92
0.94644,255.35
0.94101,247.95
0.93557,241.86
0.93011,233.16
0.92463,225.76
0.91913,219.24
0.91363,210.98
0.9081,203.58
0.90256,194.88
0.89701,189.66
0.89144,182.26
0.88587,177.04
0.88028,169.22
0.87467,161.82
0.86906,156.6
0.86343,150.51
0.8578,144.85
0.85215,139.64
0.84649,133.11
0.84083,127.89
0.83515,123.54
0.82947,117.45
0.82378,113.1
0.81808,107.88
0.81237,103.53
0.80666,99.18
0.80093,93.96
0.79521,90.915
0.78947,85.695
0.78373,82.215
0.77798,79.17
0.77223,73.95
0.76647,70.47
0.76071,67.425
0.75495,63.075
0.74917,60.03
0.7434,56.985
0.73762,54.81
0.73183,50.46
0.72605,47.415
0.72026,45.24
0.71446,41.76
0.70867,38.715
0.70287,36.54
0.69706,34.365
0.69126,32.19
0.68545,29.145
0.67964,26.97
0.67383,26.1
0.66802,23.925
0.66221,21.75
0.65639,19.575
0.65057,17.4
0.64475,16.53
0.63893,15.225
0.63311,14.355
0.62729,13.485
0.62147,12.18
0.61565,12.18
0.60982,12.18
0.604,12.18
0.59817,11.31
0.59234,9.135
0.58652,7.83
0.58069,6.96
0.57486,7.83
0.56903,7.83
0.5632,7.83
0.55737,6.96
0.55154,6.96
0.54571,5.655
0.53988,5.655
0.53404,6.96
0.52821,6.96
0.52238,6.96
0.51654,6.96
0.51071,5.655
0.50488,5.655
0.49904,5.655
0.49321,5.655
0.48737,6.96
0.48153,6.96
0.4757,6.96
0.46986,5.655
0.46402,4.785
0.45819,4.785
0.45235,4.785
0.44651,5.655
0.44067,5.655
0.43483,5.655
0.42899,4.785
0.42315,4.785
0.41731,4.785
0.41147,4.785
0.40563,4.785
0.39979,4.785
0.39395,4.785
0.3881,4.785
0.38226,2.61
0.37642,2.61
0.37058,3.915
0.36473,4.785
0.35889,3.915
0.35305,3.915
0.3472,2.61
0.34136,2.61
0.33551,2.61
0.32967,2.61
0.32382,3.915
0.31798,3.915
0.31213,2.61


==> data/RCross_4_18.csv <==
0,0
0.013376,0
0.026752,0
0.040128,1.6489
0.053504,3.7101
0.066879,6.5958
0.080254,10.718
0.093629,12.779
0.107,14.428
0.12037,17.726
0.13375,22.673
0.14712,28.856
0.16048,35.864
0.17385,42.872
0.18721,47.819
0.20057,54.003
0.21392,59.774
0.22727,66.782
0.24062,77.088
0.25396,86.157
0.26729,96.051
0.28062,104.3
0.29394,112.13
0.30725,120.37
0.32056,130.27
0.33385,141.4
0.34714,153.35
0.36041,165.72
0.37367,173.55
0.38692,183.86
0.40016,193.75
0.41338,204.88
0.42659,218.07
0.43978,230.03
0.45296,243.22
0.46612,254.35
0.47926,266.3
0.49238,277.43
0.50549,291.45
0.51857,304.64
0.53163,318.66
0.54467,333.91
0.55768,346.69
0.57067,359.88
0.58364,373.9
0.59658,387.91
0.60949,403.99
0.62237,419.24
0.63523,435.32
0.64805,450.57
0.66084,464.59
0.6736,480.67
0.68632,495.92
0.69901,512.82
0.71166,530.13
0.72428,546.21
0.73685,563.11
0.74939,580.43
0.76189,596.5
0.77434,613.41
0.78675,630.72
0.79912,649.68
0.81144,667.82
0.82371,685.13
0.83593,702.04
0.84811,719.35
0.86023,738.31
0.87231,757.69
0.88432,775.83
0.89629,794.79
0.90819,811.69
0.92004,831.07
0.93184,847.97
0.94357,867.34
0.95524,886.31
0.96685,905.68
0.97839,925.47
0.98987,943.61
1.0013,960.92
1.0126,979.88
1.0239,1000.1
1.0351,1020.3
1.0462,1040.5
1.0573,1059.4
1.0683,1076.8
1.0792,1095.7
1.09,1113.9
1.1008,1132.8
1.1114,1153
1.122,1173.2
1.1325,1192.6
1.143,1211.6
1.1533,1230.5
1.1635,1248.7
1.1737,1268
1.1838,1287
1.1938,1305.1
1.2037,1323.3
1.2135,1342.2
1.2232,1360.4
1.2328,1379.8
1.2423,1396.7
1.2517,1416
1.261,1434.2
1.2702,1452.3
1.2793,1468.4
1.2883,1485.3
1.2972,1501.4
1.306,1518.7
1.3147,1535.6
1.3232,1551.7
1.3317,1567.7
1.3401,1583
1.3483,1598.2
1.3564,1612.3
1.3645,1626.3
1.3724,1641.5
1.3801,1655.5
1.3878,1670.8
1.3954,1682.7
1.4028,1694.7
1.4101,1707.9
1.4173,1719.8
1.4244,1733.9
1.4313,1746.2
1.4381,1758.2
1.4448,1768.1
1.4514,1779.2
1.4579,1789.5
1.4642,1799.4
1.4704,1809.3
1.4765,1819.6
1.4824,1828.7
1.4882,1837.7
1.4939,1844.8
1.4994,1853
1.5049,1861.7
1.5102,1869.1
1.5153,1876.9
1.5203,1883.1
1.5252,1890.1
1.53,1894.2
1.5346,1900
1.5391,1904.9
1.5435,1911.1
1.5477,1914
1.5518,1919.4
1.5557,1923.1
1.5595,1926.4
1.5632,1930.5
1.5667,1932.1
1.5701,1933.4
1.5734,1935.4
1.5765,1936.3
1.5795,1937.5
1.5824,1937.5
1.5851,1937.5
1.5877,1936.3
1.5902,1935.4
1.5925,1934.2
1.5946,1933.4
1.5967,1930.5
1.5986,1927.2
1.6003,1924.3
1.602,1921.4
1.6035,1917.3
1.6048,1913.2
1.6061,1909.1
1.6071,1902.1
1.6081,1896.3
1.6089,1890.1
1.6096,1883.1
1.6102,1878.1
1.6106,1869.9
1.6109,1862.9
1.611,1854.6
1.6111,1843.9
1.611,1833.6
1.6107,1823.7
1.6104,1812.6
1.6099,1802.3
1.6093,1792.4
1.6085,1781.3
1.6076,1769.3
1.6066,1757.4
1.6055,1744.2
1.6043,1730.2
1.6029,1717.8
1.6014,1705
1.5998,1691.8
1.5981,1677.8
1.5963,1663.4
1.5943,1647.3
1.5922,1632.5
1.59,1616.4
1.5877,1601.9
1.5853,1587.1
1.5828,1571
1.5801,1555.8
1.5774,1538.9
1.5745,1520.7
1.5716,1504.7
1.5685,1486.5
1.5653,1469.2
1.562,1452.3
1.5586,1432.9
1.5551,1416
1.5516,1396.7
1.5479,1380.6
1.5441,1365.7
1.5402,1345.5
1.5362,1324.1
1.5322,1305.1
1.528,1284.1
1.5238,1263.9
1.5194,1246.6
1.515,1228.5
1.5105,1209.5
1.5059,1190.5
1.5012,1169.1
1.4964,1149.3
1.4916,1131.2
1.4866,1111.8
1.4816,1092.8
1.4765,1074.7
1.4714,1055.3
1.4662,1037.2
1.4608,1017.4
1.4555,998.02
1.45,979.06
1.4445,961.74
1.4389,943.61
1.4333,926.7
1.4275,907.33
1.4218,888.37
1.4159,871.46
1.41,853.33
1.404,836.01
1.398,819.94
1.3919,802.62
1.3858,784.9
1.3796,768.41
1.3733,751.5
1.367,734.19
1.3607,719.35
1.3543,702.04
1.3478,685.96
1.3413,669.06
1.3348,653.8
1.3282,637.73
1.3215,623.71
1.3148,607.63
1.3081,593.62
1.3013,577.13
1.2945,563.11
1.2877,548.27
1.2808,533.84
1.2738,521.07
1.2669,508.7
1.2599,493.86
1.2528,480.67
1.2458,467.47
1.2387,454.7
1.2315,441.5
1.2244,429.55
1.2172,417.18
1.2099,405.23
1.2027,392.04
1.1954,380.08
1.1881,368.95
1.1807,357.82
1.1734,347.93
1.166,336.8
1.1586,325.67
1.1512,314.54
1.1437,304.64
1.1362,294.34
1.1287,285.27
1.1212,275.37
1.1137,266.3
1.1061,257.23
1.0985,248.99
1.0909,239.92
1.0833,230.85
1.0757,223.02
1.0681,214.77
1.0604,207.77
1.0527,199.93
1.0451,191.69
1.0374,183.86
1.0297,177.67
1.0219,169.43
1.0142,162.42
1.0065,156.65
0.99869,149.64
0.99092,143.46
0.98314,137.27
0.97536,130.27
0.96756,125.32
0.95975,119.14
0.95194,114.19
0.94411,108.42
0.93628,102.23
0.92845,97.287
0.9206,93.165
0.91275,86.982
0.90489,82.859
0.89703,77.912
0.88916,75.027
0.88129,68.843
0.87341,65.133
0.86552,61.835
0.85764,57.713
0.84974,54.003
0.84185,49.88
0.83395,47.819
0.82605,44.934
0.81814,41.636
0.81023,37.926
0.80232,35.864
0.79441,33.803
0.78649,31.742
0.77857,28.856
0.77065,26.795
0.76273,24.734
0.7548,23.497
0.74688,21.848
0.73895,18.551
0.73102,17.726
0.72309,17.726
0.71516,17.726
0.70723,17.726
0.69929,16.489
0.69136,15.665
0.68342,14.428
0.67549,14.428
0.66755,14.428
0.65961,14.428
0.65167,14.428
0.64373,14.428
0.63578,14.428
0.62784,13.604
0.6199,14.428
0.61195,14.428
0.60401,15.665
0.59606,15.665
0.58811,15.665
0.58016,15.665
0.57221,15.665
0.56426,15.665
0.5563,15.665
0.54835,15.665
0.54039,16.489
0.53244,16.489
0.52448,15.665
0.51652,15.665
0.50856,15.665
0.5006,16.489
0.49264,16.489
0.48468,16.489
0.47671,15.665
0.46875,15.665
0.46078,15.665
0.45281,15.665
0.44484,15.665
0.43687,15.665
0.4289,15.665
0.42093,14.428
0.41296,14.428
0.40498,14.428
0.39701,13.604
0.38903,13.604
0.38106,13.604
0.37308,12.779
0.3651,12.779
0.35712,11.543
0.34914,11.543


==> data/RCross_5_02.csv <==
0,0
0.016077,0
0.032154,0
0.04823,0.87435
0.064307,5.2461
0.080383,11.804
0.096459,18.361
0.11253,26.668
0.12861,31.039
0.14468,35.411
0.16074,39.346
0.17681,48.089
0.19287,58.581
0.20893,71.697
0.22498,80.003
0.24102,88.747
0.25706,97.053
0.2731,103.61
0.28912,111.92
0.30514,128.97
0.32115,144.27
0.33715,156.95
0.35314,167.44
0.36911,178.37
0.38508,186.67
0.40103,199.79
0.41696,216.84
0.43288,233.89
0.44879,250.94
0.46467,265.8
0.48054,276.29
0.49639,289.41
0.51222,304.27
0.52802,323.51
0.54381,344.93
0.55957,364.17
0.5753,376.84
0.59101,393.89
0.60668,408.76
0.62233,425.81
0.63795,447.23
0.65354,468.65
0.6691,490.07
0.68462,507.12
0.7001,521.99
0.71555,541.22
0.73096,560.46
0.74633,584.07
0.76166,605.49
0.77694,628.66
0.79219,647.89
0.80738,664.94
0.82253,684.18
0.83763,705.6
0.85268,727.02
0.86768,752.82
0.88263,775.99
0.89752,797.41
0.91235,818.83
0.92713,838.06
0.94185,857.3
0.95651,880.91
0.9711,906.26
0.98563,929.87
1.0001,953.48
1.0145,974.9
1.0288,995.88
1.0431,1019.5
1.0573,1043.1
1.0714,1068.5
1.0854,1092.1
1.0994,1115.7
1.1133,1137.1
1.1271,1160.3
1.1408,1181.7
1.1544,1207.5
1.168,1233.3
1.1814,1256.4
1.1948,1280
1.2081,1303.7
1.2213,1325.1
1.2344,1348.2
1.2474,1371.9
1.2603,1397.6
1.2731,1420.8
1.2858,1444.4
1.2984,1465.8
1.3109,1489.5
1.3233,1510.4
1.3356,1534
1.3478,1557.7
1.3599,1581.3
1.3718,1602.2
1.3837,1625.9
1.3954,1647.3
1.407,1668.7
1.4185,1692.3
1.4299,1715.5
1.4412,1736.9
1.4523,1758.3
1.4633,1779.7
1.4742,1801.2
1.485,1818.2
1.4956,1841.4
1.5061,1860.6
1.5165,1882
1.5267,1901.3
1.5368,1920.5
1.5468,1937.6
1.5566,1956.8
1.5663,1976
1.5758,1995.3
1.5852,2010.1
1.5945,2027.2
1.6036,2044.2
1.6126,2061.7
1.6214,2076.6
1.6301,2093.6
1.6387,2110.7
1.6471,2123.4
1.6553,2138.2
1.6634,2151.3
1.6713,2166.2
1.6791,2181.1
1.6868,2193.7
1.6942,2206.9
1.7016,2217.4
1.7087,2230
1.7157,2241
1.7226,2249.3
1.7293,2262.4
1.7358,2270.7
1.7422,2281.6
1.7484,2292.1
1.7544,2300.9
1.7603,2307
1.766,2313.5
1.7716,2319.7
1.777,2330.6
1.7822,2337.1
1.7873,2341.1
1.7922,2345.4
1.7969,2352
1.8015,2355.9
1.8059,2360.3
1.8101,2364.7
1.8142,2366.9
1.8181,2373.4
1.8218,2373.4
1.8254,2373.4
1.8288,2375.2
1.832,2375.2
1.8351,2377.4
1.838,2377.4
1.8407,2377.4
1.8432,2375.2
1.8456,2369.1
1.8479,2366.9
1.8499,2364.7
1.8518,2362.5
1.8535,2358.1
1.8551,2355.9
1.8565,2345.4
1.8577,2341.1
1.8588,2335
1.8596,2328.4
1.8604,2319.7
1.8609,2313.5
1.8613,2304.8
1.8616,2294.3
1.8617,2283.4
1.8616,2272.9
1.8613,2262.4
1.8609,2249.3
1.8604,2241
1.8596,2226.1
1.8588,2213
1.8577,2198.1
1.8565,2185.4
1.8552,2170.6
1.8537,2153.5
1.852,2138.2
1.8502,2121.2
1.8483,2104.1
1.8462,2087.1
1.844,2070
1.8416,2050.8
1.839,2033.7
1.8363,2016.7
1.8335,1999.6
1.8306,1978.2
1.8274,1959
1.8242,1935.4
1.8208,1914.4
1.8173,1895.2
1.8137,1873.7
1.8099,1852.3
1.806,1830.9
1.8019,1807.3
1.7978,1785.9
1.7935,1762.7
1.789,1739.1
1.7845,1715.5
1.7798,1694.1
1.7751,1670.9
1.7702,1647.3
1.7651,1623.7
1.76,1600.5
1.7548,1574.7
1.7494,1551.1
1.7439,1527.9
1.7384,1504.3
1.7327,1480.7
1.7269,1457.1
1.721,1433.9
1.715,1410.3
1.7089,1384.5
1.7028,1361.4
1.6965,1335.6
1.6901,1312
1.6836,1288.4
1.6771,1265.2
1.6704,1245.9
1.6637,1218
1.6569,1194.8
1.65,1171.2
1.643,1145.4
1.6359,1126.2
1.6287,1103
1.6215,1079.4
1.6142,1055.8
1.6068,1034.4
1.5994,1011.2
1.5919,989.76
1.5843,968.34
1.5766,946.92
1.5689,923.31
1.5611,901.89
1.5532,880.91
1.5453,863.86
1.5373,840.25
1.5293,821.01
1.5212,799.59
1.513,778.17
1.5048,758.94
1.4966,737.51
1.4882,720.46
1.4799,701.23
1.4715,681.99
1.463,662.76
1.4545,647.89
1.4459,628.66
1.4373,609.42
1.4287,590.19
1.42,575.32
1.4113,558.27
1.4025,539.04
1.3937,521.99
1.3849,507.12
1.376,490.07
1.3671,473.02
1.3581,460.35
1.3491,442.86
1.3401,427.99
1.3311,415.32
1.322,398.27
1.3129,385.59
1.3038,370.29
1.2947,355.42
1.2855,344.93
1.2763,331.82
1.2671,319.14
1.2578,306.46
1.2486,293.78
1.2393,280.67
1.23,272.36
1.2206,259.24
1.2113,248.75
1.2019,236.07
1.1926,227.33
1.1832,219.02
1.1737,208.1
1.1643,199.79
1.1549,191.05
1.1454,180.55
1.136,174
1.1265,161.32
1.117,154.76
1.1075,146.45
1.098,137.71
1.0885,131.15
1.0789,125.03
1.0694,116.29
1.0599,110.17
1.0503,103.61
1.0407,97.053
1.0312,88.747
1.0216,84.375
1.012,77.817
1.0024,73.445
0.99283,65.139
0.98324,60.767
0.97364,56.396
0.96403,52.461
0.95443,48.089
0.94481,41.532
0.9352,37.16
0.92558,35.411
0.91596,31.039
0.90634,26.668
0.89672,24.482
0.88709,20.11
0.87747,18.361
0.86784,13.99
0.85821,11.804
0.84858,11.804
0.83895,9.6179
0.82932,9.6179
0.81969,9.6179
0.81005,9.6179
0.80042,7.432
0.79078,5.2461
0.78115,3.0602
0.77152,3.0602
0.76188,3.0602
0.75225,5.2461
0.74261,3.0602
0.73298,3.0602
0.72334,0.87435
0.7137,0.87435
0.70407,0.87435
0.69443,0.87435
0.6848,3.0602
0.67516,3.0602
0.66552,0.87435
0.65589,0.87435
0.64625,0.87435
0.63661,0.87435
0.62698,3.0602
0.61734,3.0602
0.6077,3.0602
0.59807,3.0602
0.58843,0.87435
0.57879,0.87435
0.56915,0.87435


==> data/RCross_BWMCM_sim_2_15.csv <==
0.00000000, -0.00000000
0.00000860, 0.19578077
0.00001720, 0.68171127
0.00002580, 1.41425648
0.00003440, 2.37338740
0.00004300, 3.54604866
0.00005159, 4.92261829
0.00006019, 6.49550046
0.00006879, 8.25842321
0.00007739, 10.20603858
0.00008598, 12.33367378
0.00009457, 14.63716622
0.00010317, 17.11274861
0.00011176, 19.75696587
0.00012034, 22.56661313
0.00012893, 25.53868826
0.00013751, 28.67035472
0.00014609, 31.95891193
0.00015467, 35.40177135
0.00016324, 38.99643675
0.00017181, 42.74048785
0.00018037, 46.63156661
0.00018893, 50.66736554
0.00019748, 54.84561771
0.00020603, 59.16408820
0.00021457, 63.62056663
0.00022310, 68.21286063
0.00023163, 72.93879019
0.00024014, 77.79618256
0.00024865, 82.78286791
0.00025715, 87.89667528
0.00026564, 93.13542916
0.00027412, 98.49694635
0.00028259, 103.97903313
0.00029105, 109.57948283
0.00029949, 115.29607358
0.00030792, 121.12656633
0.00031634, 127.06870307
0.00032475, 133.12020528
0.00033314, 139.27877253
0.00034151, 145.54208121
0.00034987, 151.90778350
0.00035822, 158.37350640
0.00036654, 164.93685092
0.00037485, 171.59539139
0.00038313, 178.34667485
0.00039140, 185.18822064
0.00039965, 192.11751994
0.00040788, 199.13203556
0.00041608, 206.22920173
0.00042426, 213.40642397
0.00043242, 220.66107908
0.00044055, 227.99051523
0.00044866, 235.39205204
0.00045674, 242.86298079
0.00046480, 250.40056474
0.00047283, 258.00203938
0.00048083, 265.66461293
0.00048880, 273.38546672
0.00049674, 281.16175575
0.00050465, 288.99060929
0.00051252, 296.86913147
0.00052037, 304.79440201
0.00052818, 312.76347693
0.00053596, 320.77338939
0.00054370, 328.82115048
0.00055140, 336.90375015
0.00055907, 345.01815812
0.00056670, 353.16132487
0.00057429, 361.33018268
0.00058184, 369.52164666
0.00058935, 377.73261588
0.00059682, 385.95997451
0.00060424, 394.20059296
0.00061162, 402.45132918
0.00061896, 410.70902981
0.00062625, 418.97053151
0.00063350, 427.23266229
0.00064070, 435.49224280
0.00064785, 443.74608773
0.00065495, 451.99100720
0.00066200, 460.22380816
0.00066901, 468.44129587
0.00067596, 476.64027533
0.00068285, 484.81755275
0.00068970, 492.96993710
0.00069649, 501.09424160
0.00070322, 509.18728525
0.00070990, 517.24589439
0.00071652, 525.26690424
0.00072308, 533.24716050
0.00072958, 541.18352091
0.00073603, 549.07285682
0.00074241, 556.91205483
0.00074873, 564.69801832
0.00075499, 572.42766912
0.00076119, 580.09794905
0.00076732, 587.70582154
0.00077339, 595.24827325
0.00077939, 602.72231561
0.00078533, 610.12498644
0.00079120, 617.45335155
0.00079700, 624.70450623
0.00080273, 631.87557690
0.00080839, 638.96372261
0.00081398, 645.96613657
0.00081950, 652.88004770
0.00082495, 659.70272209
0.00083032, 666.43146451
0.00083563, 673.06361988
0.00084085, 679.59657470
0.00084601, 686.02775846
0.00085108, 692.35464506
0.00085608, 698.57475418
0.00086101, 704.68565260
0.00086585, 710.68495555
0.00087062, 716.57032796
0.00087531, 722.33948578
0.00087991, 727.99019712
0.00088444, 733.52028351
0.00088889, 738.92762106
0.00089325, 744.21014152
0.00089754, 749.36583345
0.00090174, 754.39274321
0.00090586, 759.28897601
0.00090989, 764.05269687
0.00091384, 768.68213155
0.00091770, 773.17556744
0.00092148, 777.53135445
0.00092518, 781.74790577
0.00092878, 785.82369866
0.00093230, 789.75727519
0.00093574, 793.54724288
0.00093908, 797.19227537
0.00094234, 800.69111300
0.00094551, 804.04256335
0.00094859, 807.24550175
0.00095158, 810.29887168
0.00095449, 813.20168528
0.00095730, 815.95302358
0.00096002, 818.55203694
0.00096265, 820.99794519
0.00096520, 823.29003794
0.00096765, 825.42767472
0.00097001, 827.41028508
0.00097228, 829.23736869
0.00097445, 830.90849536
0.00097654, 832.42330501
0.00097853, 833.78150763
0.00098043, 834.98288315
0.00098224, 836.02728126
0.00098396, 836.91462126
0.00098559, 837.64489175
0.00098712, 838.21815039
0.00098856, 838.63452349
0.00098991, 838.89420572
0.00099116, 838.99745960
0.00099136, 838.99948233
0.00099155, 838.99630113
0.00099269, 838.84533263
0.00099372, 838.46897636
0.00099467, 837.86831916
0.00099553, 837.04462354
0.00099629, 835.99932471
0.00099696, 834.73402736
0.00099754, 833.25050220
0.00099802, 831.55068228
0.00099842, 829.63665907
0.00099872, 827.51067833
0.00099893, 825.17513588
0.00099905, 822.63257304
0.00099908, 819.88567205
0.00099902, 816.93725122
0.00099887, 813.79026003
0.00099863, 810.44777403
0.00099830, 806.91298967
0.00099788, 803.18921903
0.00099737, 799.27988443
0.00099677, 795.18851299
0.00099609, 790.91873112
0.00099532, 786.47425898
0.00099446, 781.85890488
0.00099352, 777.07655963
0.00099249, 772.13119097
0.00099137, 767.02683793
0.00099017, 761.76760516
0.00098889, 756.35765741
0.00098752, 750.80121394
0.00098607, 745.10254300
0.00098454, 739.26595638
0.00098293, 733.29580404
0.00098123, 727.19646872
0.00097946, 720.97236078
0.00097760, 714.62791299
0.00097567, 708.16757549
0.00097366, 701.59581085
0.00097157, 694.91708924
0.00096940, 688.13588367
0.00096716, 681.25666542
0.00096485, 674.28389956
0.00096245, 667.22204061
0.00095999, 660.07552832
0.00095745, 652.84878363
0.00095484, 645.54620473
0.00095216, 638.17216328
0.00094941, 630.73100081
0.00094659, 623.22702521
0.00094370, 615.66450741
0.00094074, 608.04767821
0.00093772, 600.38072525
0.00093463, 592.66779014
0.00093147, 584.91296576
0.00092825, 577.12029364
0.00092497, 569.29376160
0.00092162, 561.43730148
0.00091821, 553.55478698
0.00091474, 545.65003173
0.00091121, 537.72678742
0.00090762, 529.78874218
0.00090398, 521.83951899
0.00090027, 513.88267427
0.00089651, 505.92169664
0.00089269, 497.96000574
0.00088882, 490.00095126
0.00088489, 482.04781203
0.00088091, 474.10379525
0.00087688, 466.17203586
0.00087279, 458.25559598
0.00086866, 450.35746454
0.00086447, 442.48055690
0.00086024, 434.62771470
0.00085596, 426.80170571
0.00085163, 419.00522383
0.00084726, 411.24088918
0.00084284, 403.51124824
0.00083837, 395.81877412
0.00083387, 388.16586688
0.00082931, 380.55485396
0.00082472, 372.98799062
0.00082009, 365.46746055
0.00081541, 357.99537642
0.00081070, 350.57378063
0.00080595, 343.20464599
0.00080116, 335.88987654
0.00079633, 328.63130842
0.00079147, 321.43071070
0.00078657, 314.28978640
0.00078163, 307.21017342
0.00077667, 300.19344559
0.00077167, 293.24111371
0.00076663, 286.35462666
0.00076157, 279.53537254
0.00075647, 272.78467980
0.00075135, 266.10381842
0.00074619, 259.49400114
0.00074101, 252.95638468
0.00073580, 246.49207098
0.00073056, 240.10210844
0.00072529, 233.78749327
0.00072000, 227.54917071
0.00071469, 221.38803638
0.00070935, 215.30493759
0.00070398, 209.30067465
0.00069859, 203.37600222
0.00069318, 197.53163065
0.00068775, 191.76822732
0.00068230, 186.08641799
0.00067683, 180.48678814
0.00067133, 174.96988438
0.00066582, 169.53621575
0.00066029, 164.18625511
0.00065474, 158.92044048
0.00064917, 153.73917644
0.00064359, 148.64283548
0.00063799, 143.63175934
0.00063237, 138.70626042
0.00062674, 133.86662314
0.00062110, 129.11310527
0.00061544, 124.44593938
0.00060976, 119.86533417
0.00060408, 115.37147588
0.00059838, 110.96452966
0.00059266, 106.64464103
0.00058694, 102.41193722
0.00058120, 98.26652869
0.00057546, 94.20851049
0.00056970, 90.23796381
0.00056393, 86.35495742
0.00055816, 82.55954922
0.00055237, 78.85178778
0.00054658, 75.23171396
0.00054078, 71.69936255
0.00053497, 68.25476398
0.00052915, 64.89794609
0.00052332, 61.62893594
0.00051749, 58.44776183
0.00051165, 55.35445527
0.00050581, 52.34905318
0.00049996, 49.43160022
0.00049411, 46.60215124
0.00048825, 43.86077405
0.00048238, 41.20755227
0.00047651, 38.64258865
0.00047064, 36.16600860
0.00046476, 33.77796422
0.00045888, 31.47863884
0.00045299, 29.26825219
0.00044710, 27.14706633
0.00044121, 25.11539262
0.00043532, 23.17359991
0.00042942, 21.32212433
0.00042352, 19.56148124
0.00041762, 17.89227987
0.00041171, 16.31524183
0.00040581, 14.83122477
0.00039990, 13.44125359
0.00039399, 12.14656263
0.00038808, 10.94865478
0.00038217, 9.84938801
0.00037626, 8.85110906
0.00037035, 7.95687598
0.00036444, 7.17086936
0.00035852, 6.49928895
0.00035261, 5.95304128
0.00034941, 5.71942600
0.00034622, 5.49067557
0.00034164, 5.09788941
0.00033573, 4.49632330
0.00032981, 3.80161443
0.00032389, 3.02136242
0.00031797, 2.16078227
0.00031206, 1.22383123
0.00030614, 0.21369680
0.00030494, -0.00000000


==> data/RCross_BWMCM_sim_3_03.csv <==
0.00000000, -0.00000000
0.00001099, 0.30433079
0.00002197, 1.05967824
0.00003296, 2.19835709
0.00004395, 3.68921638
0.00005494, 5.51194157
0.00006592, 7.65155182
0.00007691, 10.09621274
0.00008789, 12.83614508
0.00009888, 15.86300325
0.00010986, 19.16948877
0.00012084, 22.74909392
0.00013182, 26.59592326
0.00014279, 30.70456466
0.00015377, 35.06999295
0.00016474, 39.68749624
0.00017570, 44.55261832
0.00018666, 49.66111266
0.00019762, 55.00890532
0.00020857, 60.59206434
0.00021952, 66.40677449
0.00023046, 72.44931592
0.00024140, 78.71604615
0.00025233, 85.20338462
0.00026324, 91.90779946
0.00027416, 98.82579597
0.00028506, 105.95390655
0.00029595, 113.28868201
0.00030683, 120.82668376
0.00031771, 128.56447703
0.00032857, 136.49862484
0.00033941, 144.62568261
0.00035025, 152.94219343
0.00036107, 161.44468378
0.00037187, 170.12965980
0.00038267, 178.99360386
0.00039344, 188.03297163
0.00040420, 197.24418938
0.00041494, 206.62365164
0.00042566, 216.16771911
0.00043636, 225.87271687
0.00044704, 235.73493274
0.00045770, 245.75061595
0.00046833, 255.91597593
0.00047895, 266.22718135
0.00048954, 276.68035932
0.00050010, 287.27159470
0.00051064, 297.99692967
0.00052115, 308.85236332
0.00053163, 319.83385151
0.00054209, 330.93730678
0.00055251, 342.15859836
0.00056291, 353.49355244
0.00057327, 364.93795237
0.00058360, 376.48753912
0.00059389, 388.13801177
0.00060415, 399.88502813
0.00061437, 411.72420546
0.00062456, 423.65112124
0.00063470, 435.66131411
0.00064481, 447.75028485
0.00065488, 459.91349741
0.00066490, 472.14638013
0.00067488, 484.44432693
0.00068482, 496.80269861
0.00069472, 509.21682428
0.00070456, 521.68200278
0.00071436, 534.19350423
0.00072411, 546.74657158
0.00073381, 559.33642232
0.00074347, 571.95825016
0.00075306, 584.60722682
0.00076261, 597.27850384
0.00077210, 609.96721451
0.00078154, 622.66847577
0.00079092, 635.37739021
0.00080024, 648.08904809
0.00080951, 660.79852947
0.00081871, 673.50090625
0.00082785, 686.19124440
0.00083693, 698.86460612
0.00084595, 711.51605209
0.00085490, 724.14064371
0.00086379, 736.73344542
0.00087261, 749.28952702
0.00088136, 761.80396598
0.00089004, 774.27184985
0.00089866, 786.68827863
0.00090720, 799.04836716
0.00091567, 811.34724758
0.00092406, 823.58007172
0.00093238, 835.74201353
0.00094063, 847.82827160
0.00094880, 859.83407153
0.00095689, 871.75466842
0.00096490, 883.58534935
0.00097283, 895.32143576
0.00098068, 906.95828597
0.00098845, 918.49129757
0.00099613, 929.91590986
0.00100373, 941.22760626
0.00101124, 952.42191671
0.00101867, 963.49442006
0.00102601, 974.44074641
0.00103327, 985.25657945
0.00104043, 995.93765877
0.00104750, 1006.47978219
0.00105448, 1016.87880793
0.00106137, 1027.13065690
0.00106817, 1037.23131487
0.00107487, 1047.17683462
0.00108148, 1056.96333804
0.00108799, 1066.58701824
0.00109440, 1076.04414155
0.00110072, 1085.33104951
0.00110694, 1094.44416083
0.00111306, 1103.37997328
0.00111908, 1112.13506551
0.00112499, 1120.70609886
0.00113081, 1129.08981909
0.00113653, 1137.28305809
0.00114214, 1145.28273545
0.00114764, 1153.08586009
0.00115305, 1160.68953174
0.00115834, 1168.09094238
0.00116354, 1175.28737763
0.00116862, 1182.27621810
0.00117360, 1189.05494061
0.00117847, 1195.62111942
0.00118323, 1201.97242731
0.00118788, 1208.10663671
0.00119243, 1214.02162060
0.00119686, 1219.71535353
0.00120118, 1225.18591237
0.00120539, 1230.43147720
0.00120949, 1235.45033193
0.00121348, 1240.24086500
0.00121735, 1244.80156992
0.00122112, 1249.13104576
0.00122476, 1253.22799761
0.00122830, 1257.09123691
0.00123172, 1260.71968173
0.00123503, 1264.11235698
0.00123822, 1267.26839455
0.00124130, 1270.18703337
0.00124426, 1272.86761942
0.00124711, 1275.30960562
0.00124984, 1277.51255171
0.00125245, 1279.47612403
0.00125495, 1281.20009519
0.00125733, 1282.68434377
0.00125960, 1283.92885385
0.00126175, 1284.93371454
0.00126379, 1285.69911940
0.00126570, 1286.22536582
0.00126750, 1286.51285433
0.00126830, 1286.56536746
0.00126862, 1286.57201076
0.00126880, 1286.57167007
0.00126898, 1286.56707229
0.00127056, 1286.31409597
0.00127203, 1285.68270861
0.00127338, 1284.67508480
0.00127461, 1283.29373546
0.00127572, 1281.54150091
0.00127672, 1279.42154339
0.00127761, 1276.93733910
0.00127837, 1274.09266969
0.00127903, 1270.89161338
0.00127956, 1267.33853558
0.00127999, 1263.43807918
0.00128029, 1259.19515442
0.00128049, 1254.61492852
0.00128057, 1249.70281492
0.00128053, 1244.46446234
0.00128039, 1238.90574356
0.00128013, 1233.03274407
0.00127976, 1226.85175049
0.00127927, 1220.36923891
0.00127868, 1213.59186314
0.00127798, 1206.52644288
0.00127717, 1199.17995183
0.00127625, 1191.55950587
0.00127522, 1183.67235120
0.00127408, 1175.52585259
0.00127284, 1167.12748165
0.00127149, 1158.48480526
0.00127004, 1149.60547413
0.00126848, 1140.49721144
0.00126682, 1131.16780178
0.00126505, 1121.62508020
0.00126319, 1111.87692148
0.00126122, 1101.93122968
0.00125915, 1091.79592789
0.00125699, 1081.47894831
0.00125472, 1070.98822253
0.00125236, 1060.33167216
0.00124991, 1049.51719975
0.00124735, 1038.55268003
0.00124471, 1027.44595143
0.00124197, 1016.20480799
0.00123914, 1004.83699157
0.00123621, 993.35018437
0.00123320, 981.75200188
0.00123010, 970.04998605
0.00122691, 958.25159897
0.00122363, 946.36421670
0.00122027, 934.39512363
0.00121682, 922.35150705
0.00121329, 910.24045214
0.00120968, 898.06893727
0.00120598, 885.84382963
0.00120221, 873.57188119
0.00119835, 861.25972502
0.00119442, 848.91387187
0.00119041, 836.54070711
0.00118633, 824.14648791
0.00118217, 811.73734086
0.00117793, 799.31925968
0.00117363, 786.89810337
0.00116925, 774.47959457
0.00116480, 762.06931818
0.00116028, 749.67272024
0.00115570, 737.29510710
0.00115105, 724.94164474
0.00114633, 712.61735840
0.00114155, 700.32713239
0.00113670, 688.07571008
0.00113179, 675.86769417
0.00112683, 663.70754708
0.00112180, 651.59959152
0.00111671, 639.54801129
0.00111156, 627.55685217
0.00110636, 615.63002304
0.00110110, 603.77129704
0.00109578, 591.98431297
0.00109042, 580.27257678
0.00108500, 568.63946311
0.00107952, 557.08821708
0.00107400, 545.62195603
0.00106843, 534.24367149
0.00106281, 522.95623110
0.00105714, 511.76238075
0.00105143, 500.66474670
0.00104567, 489.66583777
0.00103986, 478.76804765
0.00103402, 467.97365717
0.00102813, 457.28483673
0.00102219, 446.70364868
0.00101622, 436.23204975
0.00101021, 425.87189358
0.00100416, 415.62493316
0.00099807, 405.49282342
0.00099195, 395.47712373
0.00098579, 385.57930047
0.00097959, 375.80072960
0.00097336, 366.14269921
0.00096710, 356.60641213
0.00096081, 347.19298845
0.00095448, 337.90346814
0.00094812, 328.73881358
0.00094173, 319.69991210
0.00093532, 310.78757857
0.00092887, 302.00255787
0.00092240, 293.34552743
0.00091590, 284.81709973
0.00090938, 276.41782478
0.00090283, 268.14819256
0.00089626, 260.00863548
0.00088966, 251.99953079
0.00088304, 244.12120298
0.00087640, 236.37392617
0.00086974, 228.75792645
0.00086305, 221.27338423
0.00085635, 213.92043657
0.00084962, 206.69917946
0.00084288, 199.60967011
0.00083612, 192.65192922
0.00082934, 185.82594321
0.00082255, 179.13166650
0.00081574, 172.56902369
0.00080891, 166.13791182
0.00080207, 159.83820256
0.00079521, 153.66974443
0.00078834, 147.63236504
0.00078146, 141.72587327
0.00077456, 135.95006156
0.00076765, 130.30470811
0.00076073, 124.78957923
0.00075380, 119.40443161
0.00074686, 114.14901469
0.00073991, 109.02307308
0.00073294, 104.02634907
0.00072597, 99.15858512
0.00071899, 94.41952659
0.00071200, 89.80892447
0.00070500, 85.32653832
0.00069800, 80.97213931
0.00069098, 76.74551353
0.00068396, 72.64646546
0.00067694, 68.67482178
0.00066990, 64.83043551
0.00066286, 61.11319048
0.00065582, 57.52300638
0.00064877, 54.05984438
0.00064172, 50.72371340
0.00063466, 47.51467739
0.00062759, 44.43286365
0.00062053, 41.47847250
0.00061346, 38.65178887
0.00060638, 35.95319598
0.00059930, 33.38319217
0.00059222, 30.94241158
0.00058514, 28.63165028
0.00057805, 26.45189989
0.00057096, 24.40439194
0.00056387, 22.49065804
0.00055678, 20.71261471
0.00054968, 19.07268788
0.00054259, 17.57400666
0.00053549, 16.22072835
0.00052839, 15.01864607
0.00052129, 13.97653951
0.00051419, 13.11040942
0.00050708, 12.39644810
0.00049998, 11.54668695
0.00049287, 10.55314673
0.00048577, 9.43195790
0.00047866, 8.19264689
0.00047155, 6.84193381
0.00046444, 5.38499136
0.00045733, 3.82602042
0.00045022, 2.16856056
0.00044311, 0.41567624
0.00044148, 0.00000000


==> data/RCross_BWMCM_sim_4_18.csv <==
0.00000000, -0.00000000
0.00001383, 0.46025920
0.00002765, 1.60261140
0.00004148, 3.32467236
0.00005530, 5.57930415
0.00006913, 8.33575152
0.00008296, 11.57132051
0.00009678, 15.26807106
0.00011060, 19.41116684
0.00012442, 23.98793572
0.00013824, 28.98728536
0.00015206, 34.39931576
0.00016587, 40.21504960
0.00017969, 46.42623722
0.00019349, 53.02521125
0.00020730, 60.00477523
0.00022110, 67.35811665
0.00023489, 75.07873761
0.00024868, 83.16039875
0.00026246, 91.59707324
0.00027624, 100.38290859
0.00029001, 109.51219457
0.00030377, 118.97933610
0.00031752, 128.77883003
0.00033126, 138.90524522
0.00034499, 149.35320527
0.00035871, 160.11737347
0.00037242, 171.19243971
0.00038611, 182.57310886
0.00039979, 194.25409065
0.00041346, 206.23009064
0.00042711, 218.49580227
0.00044074, 231.04589979
0.00045436, 243.87503197
0.00046796, 256.97781652
0.00048154, 270.34883517
0.00049510, 283.98262925
0.00050863, 297.87369585
0.00052215, 312.01648436
0.00053564, 326.40539348
0.00054910, 341.03476863
0.00056254, 355.89889966
0.00057596, 370.99201895
0.00058934, 386.30829974
0.00060270, 401.84185483
0.00061603, 417.58673546
0.00062932, 433.53693050
0.00064258, 449.68636586
0.00065581, 466.02890412
0.00066900, 482.55834434
0.00068216, 499.26842214
0.00069528, 516.15280987
0.00070836, 533.20511709
0.00072140, 550.41889110
0.00073440, 567.78761772
0.00074735, 585.30472217
0.00076026, 602.96357017
0.00077313, 620.75746913
0.00078595, 638.67966949
0.00079872, 656.72336622
0.00081144, 674.88170047
0.00082411, 693.14776125
0.00083673, 711.51458734
0.00084929, 729.97516929
0.00086180, 748.52245148
0.00087425, 767.14933433
0.00088665, 785.84867664
0.00089898, 804.61329797
0.00091126, 823.43598117
0.00092347, 842.30947497
0.00093562, 861.22649665
0.00094770, 880.17973485
0.00095972, 899.16185240
0.00097167, 918.16548926
0.00098355, 937.18326551
0.00099536, 956.20778445
0.00100710, 975.23163571
0.00101876, 994.24739848
0.00103035, 1013.24764473
0.00104186, 1032.22494256
0.00105330, 1051.17185956
0.00106465, 1070.08096619
0.00107593, 1088.94483927
0.00108712, 1107.75606544
0.00109823, 1126.50724470
0.00110925, 1145.19099397
0.00112019, 1163.79995068
0.00113104, 1182.32677635
0.00114180, 1200.76416024
0.00115247, 1219.10482300
0.00116304, 1237.34152030
0.00117353, 1255.46704652
0.00118392, 1273.47423839
0.00119421, 1291.35597867
0.00120441, 1309.10519981
0.00121451, 1326.71488761
0.00122450, 1344.17808487
0.00123440, 1361.48789499
0.00124419, 1378.63748562
0.00125388, 1395.62009223
0.00126346, 1412.42902166
0.00127294, 1429.05765567
0.00128231, 1445.49945444
0.00129157, 1461.74796004
0.00130072, 1477.79679981
0.00130976, 1493.63968979
0.00131868, 1509.27043803
0.00132750, 1524.68294788
0.00133619, 1539.87122119
0.00134477, 1554.82936153
0.00135324, 1569.55157725
0.00136158, 1584.03218457
0.00136981, 1598.26561053
0.00137791, 1612.24639594
0.00138589, 1625.96919819
0.00139376, 1639.42879403
0.00140149, 1652.62008227
0.00140910, 1665.53808639
0.00141659, 1678.17795705
0.00142395, 1690.53497456
0.00143118, 1702.60455125
0.00143829, 1714.38223369
0.00144526, 1725.86370494
0.00145210, 1737.04478660
0.00145882, 1747.92144081
0.00146540, 1758.48977213
0.00147185, 1768.74602940
0.00147816, 1778.68660739
0.00148434, 1788.30804842
0.00149039, 1797.60704387
0.00149630, 1806.58043557
0.00150207, 1815.22521709
0.00150771, 1823.53853495
0.00151321, 1831.51768970
0.00151857, 1839.16013689
0.00152379, 1846.46348796
0.00152887, 1853.42551098
0.00153382, 1860.04413136
0.00153862, 1866.31743235
0.00154328, 1872.24365553
0.00154780, 1877.82120112
0.00155218, 1883.04862822
0.00155642, 1887.92465493
0.00156051, 1892.44815840
0.00156447, 1896.61817470
0.00156827, 1900.43389866
0.00157194, 1903.89468355
0.00157546, 1907.00004071
0.00157884, 1909.74963900
0.00158207, 1912.14330426
0.00158516, 1914.18101853
0.00158811, 1915.86291933
0.00159091, 1917.18929868
0.00159356, 1918.16060214
0.00159607, 1918.77742772
0.00159844, 1919.04052468
0.00159892, 1919.05092722
0.00159910, 1919.05052455
0.00159927, 1919.04636767
0.00160100, 1918.79040807
0.00160305, 1917.90663392
0.00160496, 1916.40149931
0.00160672, 1914.27978638
0.00160834, 1911.54690292
0.00160982, 1908.20886547
0.00161115, 1904.27228122
0.00161234, 1899.74432902
0.00161338, 1894.63273929
0.00161429, 1888.94577320
0.00161504, 1882.69220094
0.00161566, 1875.88127943
0.00161614, 1868.52272927
0.00161647, 1860.62671131
0.00161667, 1852.20380263
0.00161672, 1843.26497231
0.00161664, 1833.82155679
0.00161641, 1823.88523510
0.00161605, 1813.46800399
0.00161556, 1802.58215296
0.00161492, 1791.24023934
0.00161415, 1779.45506350
0.00161325, 1767.23964423
0.00161222, 1754.60719429
0.00161105, 1741.57109635
0.00160975, 1728.14487921
0.00160832, 1714.34219448
0.00160676, 1700.17679367
0.00160507, 1685.66250584
0.00160325, 1670.81321578
0.00160131, 1655.64284274
0.00159925, 1640.16531985
0.00159706, 1624.39457418
0.00159474, 1608.34450742
0.00159231, 1592.02897737
0.00158976, 1575.46178008
0.00158708, 1558.65663279
0.00158429, 1541.62715760
0.00158139, 1524.38686592
0.00157837, 1506.94914370
0.00157523, 1489.32723747
0.00157198, 1471.53424113
0.00156862, 1453.58308351
0.00156515, 1435.48651682
0.00156158, 1417.25710572
0.00155789, 1398.90721728
0.00155410, 1380.44901166
0.00155021, 1361.89443351
0.00154621, 1343.25520417
0.00154212, 1324.54281450
0.00153792, 1305.76851851
0.00153362, 1286.94332758
0.00152923, 1268.07800541
0.00152474, 1249.18306359
0.00152016, 1230.26875782
0.00151548, 1211.34508468
0.00151071, 1192.42177902
0.00150586, 1173.50831191
0.00150091, 1154.61388915
0.00149588, 1135.74745016
0.00149076, 1116.91766759
0.00148556, 1098.13294716
0.00148027, 1079.40142808
0.00147490, 1060.73098388
0.00146946, 1042.12922357
0.00146393, 1023.60349326
0.00145833, 1005.16087806
0.00145265, 986.80820431
0.00144689, 968.55204219
0.00144107, 950.39870857
0.00143517, 932.35427007
0.00142920, 914.42454646
0.00142316, 896.61511427
0.00141706, 878.93131051
0.00141088, 861.37823673
0.00140465, 843.96076311
0.00139835, 826.68353280
0.00139199, 809.55096638
0.00138556, 792.56726638
0.00137908, 775.73642200
0.00137254, 759.06221384
0.00136594, 742.54821878
0.00135928, 726.19781488
0.00135257, 710.01418633
0.00134581, 694.00032850
0.00133899, 678.15905296
0.00133212, 662.49299251
0.00132521, 647.00460634
0.00131824, 631.69618504
0.00131123, 616.56985568
0.00130416, 601.62758690
0.00129706, 586.87119394
0.00128991, 572.30234363
0.00128272, 557.92255939
0.00127548, 543.73322618
0.00126820, 529.73559535
0.00126089, 515.93078953
0.00125353, 502.31980742
0.00124614, 488.90352850
0.00123871, 475.68271773
0.00123124, 462.65803014
0.00122374, 449.83001542
0.00121621, 437.19912234
0.00120864, 424.76570322
0.00120104, 412.53001824
0.00119341, 400.49223970
0.00118575, 388.65245626
0.00117806, 377.01067704
0.00117034, 365.56683566
0.00116259, 354.32079425
0.00115482, 343.27234736
0.00114702, 332.42122581
0.00113919, 321.76710044
0.00113135, 311.30958585
0.00112347, 301.04824404
0.00111558, 290.98258800
0.00110766, 281.11208523
0.00109972, 271.43616124
0.00109177, 261.95420294
0.00108379, 252.66556204
0.00107579, 243.56955840
0.00106777, 234.66548329
0.00105974, 225.95260269
0.00105169, 217.43016056
0.00104362, 209.09738200
0.00103554, 200.95347653
0.00102744, 192.99764130
0.00101933, 185.22906430
0.00101120, 177.64692765
0.00100306, 170.25041086
0.00099491, 163.03869420
0.00098675, 156.01096208
0.00097857, 149.16640657
0.00097038, 142.50423102
0.00096218, 136.02365376
0.00095398, 129.72391205
0.00094576, 123.60426620
0.00093753, 117.66400388
0.00092929, 111.90244486
0.00092105, 106.31894593
0.00091279, 100.91290646
0.00090453, 95.68377430
0.00089626, 90.63105240
0.00088799, 85.75430626
0.00087971, 81.05317220
0.00087142, 76.52736694
0.00086313, 72.17669856
0.00085483, 68.00107935
0.00084652, 64.00054100
0.00083821, 60.17525279
0.00082990, 56.52554375
0.00082158, 53.05193014
0.00081326, 49.75514997
0.00080494, 46.63620757
0.00079661, 43.69643234
0.00078827, 40.93755854
0.00077994, 38.36183751
0.00077160, 35.97220251
0.00076326, 33.77252471
0.00075492, 31.76804160
0.00074657, 29.96615522
0.00073822, 28.37819446
0.00072987, 27.02485255
0.00072152, 25.88232552
0.00071363, 24.64272262
0.00070528, 23.13892915
0.00069692, 21.46138530
0.00068856, 19.62330949
0.00068020, 17.63391937
0.00067184, 15.50025960
0.00066348, 13.22802131
0.00065511, 10.82197922
0.00064675, 8.28625150
0.00063838, 5.62446645
0.00063001, 2.83987552
0.00062183, -0.00000000


==> data/RCross_BWMCM_sim_5_02.csv <==
0.00000000, -0.00000000
0.00001576, 0.58244035
0.00003152, 2.02803638
0.00004727, 4.20720980
0.00006303, 7.06028895
0.00007879, 10.54832931
0.00009455, 14.64258357
0.00011030, 19.32031665
0.00012606, 24.56271776
0.00014181, 30.35371169
0.00015756, 36.67921947
0.00017331, 43.52666824
0.00018905, 50.88465014
0.00020480, 58.74267572
0.00022053, 67.09099003
0.00023627, 75.92043187
0.00025199, 85.22232384
0.00026772, 94.98838469
0.00028343, 105.21065853
0.00029914, 115.88145663
0.00031484, 126.99330929
0.00033053, 138.53892531
0.00034622, 150.51115777
0.00036189, 162.90297478
0.00037755, 175.70743437
0.00039320, 188.91766272
0.00040884, 202.52683529
0.00042446, 216.52816023
0.00044007, 230.91486391
0.00045566, 245.68017816
0.00047124, 260.81732894
0.00048679, 276.31952643
0.00050233, 292.17995612
0.00051785, 308.39177104
0.00053335, 324.94808478
0.00054883, 341.84196533
0.00056428, 359.06642966
0.00057971, 376.61443891
0.00059511, 394.47889417
0.00061049, 412.65263281
0.00062584, 431.12842529
0.00064116, 449.89897239
0.00065644, 468.95690286
0.00067170, 488.29477155
0.00068692, 507.90505773
0.00070211, 527.78016390
0.00071727, 547.91241480
0.00073238, 568.29405684
0.00074746, 588.91725765
0.00076250, 609.77410609
0.00077749, 630.85661230
0.00079244, 652.15670818
0.00080735, 673.66624800
0.00082221, 695.37700920
0.00083703, 717.28069351
0.00085180, 739.36892817
0.00086651, 761.63326737
0.00088118, 784.06519393
0.00089579, 806.65612106
0.00091035, 829.39739436
0.00092485, 852.28029397
0.00093929, 875.29603688
0.00095367, 898.43577935
0.00096799, 921.69061956
0.00098225, 945.05160030
0.00099645, 968.50971190
0.00101057, 992.05589519
0.00102464, 1015.68104462
0.00103863, 1039.37601158
0.00105255, 1063.13160768
0.00106640, 1086.93860825
0.00108018, 1110.78775594
0.00109388, 1134.66976434
0.00110750, 1158.57532180
0.00112104, 1182.49509524
0.00113451, 1206.41973411
0.00114789, 1230.33987440
0.00116119, 1254.24614276
0.00117440, 1278.12916059
0.00118753, 1301.97954835
0.00120057, 1325.78792977
0.00121351, 1349.54493624
0.00122637, 1373.24121117
0.00123913, 1396.86741441
0.00125180, 1420.41422676
0.00126437, 1443.87235443
0.00127685, 1467.23253361
0.00128922, 1490.48553501
0.00130149, 1513.62216843
0.00131366, 1536.63328740
0.00132573, 1559.50979370
0.00133768, 1582.24264207
0.00134954, 1604.82284472
0.00136128, 1627.24147600
0.00137291, 1649.48967698
0.00138443, 1671.55866001
0.00139584, 1693.43971330
0.00140713, 1715.12420545
0.00141830, 1736.60358995
0.00142936, 1757.86940967
0.00144029, 1778.91330129
0.00145111, 1799.72699970
0.00146180, 1820.30234234
0.00147237, 1840.63127351
0.00148282, 1860.70584859
0.00149314, 1880.51823826
0.00150333, 1900.06073258
0.00151339, 1919.32574505
0.00152332, 1938.30581663
0.00153312, 1956.99361958
0.00154279, 1975.38196133
0.00155232, 1993.46378821
0.00156171, 2011.23218909
0.00157097, 2028.68039897
0.00158010, 2045.80180242
0.00158908, 2062.58993699
0.00159792, 2079.03849644
0.00160662, 2095.14133397
0.00161518, 2110.89246521
0.00162360, 2126.28607123
0.00163187, 2141.31650139
0.00164000, 2155.97827602
0.00164798, 2170.26608910
0.00165581, 2184.17481068
0.00166349, 2197.69948934
0.00167103, 2210.83535439
0.00167841, 2223.57781800
0.00168564, 2235.92247722
0.00169272, 2247.86511587
0.00169965, 2259.40170625
0.00170642, 2270.52841078
0.00171304, 2281.24158350
0.00171951, 2291.53777139
0.00172582, 2301.41371561
0.00173197, 2310.86635262
0.00173797, 2319.89281506
0.00174381, 2328.49043265
0.00174949, 2336.65673283
0.00175501, 2344.38944132
0.00176037, 2351.68648255
0.00176557, 2358.54597995
0.00177061, 2364.96625605
0.00177549, 2370.94583256
0.00178021, 2376.48343025
0.00178477, 2381.57796864
0.00178917, 2386.22856571
0.00179340, 2390.43453731
0.00179748, 2394.19539660
0.00180138, 2397.51085325
0.00180513, 2400.38081254
0.00180871, 2402.80537438
0.00181213, 2404.78483216
0.00181539, 2406.31967152
0.00181848, 2407.41056892
0.00182141, 2408.05839022
0.00182294, 2408.22493990
0.00182385, 2408.26277698
0.00182409, 2408.26443402
0.00182433, 2408.26096962
0.00182664, 2407.86204094
0.00182909, 2406.62257688
0.00183137, 2404.55211006
0.00183349, 2401.65783927
0.00183545, 2397.94787093
0.00183724, 2393.43119119
0.00183888, 2388.11763628
0.00184035, 2382.01786130
0.00184165, 2375.14330767
0.00184280, 2367.50616919
0.00184378, 2359.11935711
0.00184461, 2349.99646405
0.00184527, 2340.15172732
0.00184578, 2329.59999134
0.00184613, 2318.35666964
0.00184632, 2306.43770650
0.00184635, 2293.85953820
0.00184623, 2280.63905428
0.00184595, 2266.79355872
0.00184552, 2252.34073132
0.00184494, 2237.29858927
0.00184420, 2221.68544912
0.00184331, 2205.51988921
0.00184228, 2188.82071269
0.00184109, 2171.60691121
0.00183976, 2153.89762929
0.00183828, 2135.71212965
0.00183665, 2117.06975935
0.00183488, 2097.98991694
0.00183297, 2078.49202067
0.00183092, 2058.59547772
0.00182872, 2038.31965463
0.00182639, 2017.68384887
0.00182393, 1996.70726164
0.00182132, 1975.40897186
0.00181858, 1953.80791146
0.00181571, 1931.92284191
0.00181271, 1909.77233204
0.00180958, 1887.37473713
0.00180632, 1864.74817933
0.00180293, 1841.91052925
0.00179942, 1818.87938894
0.00179578, 1795.67207607
0.00179202, 1772.30560929
0.00178814, 1748.79669494
0.00178415, 1725.16171480
0.00178003, 1701.41671513
0.00177580, 1677.57739677
0.00177146, 1653.65910639
0.00176700, 1629.67682877
0.00176243, 1605.64518016
0.00175776, 1581.57840261
0.00175297, 1557.49035929
0.00174808, 1533.39453072
0.00174309, 1509.30401188
0.00173799, 1485.23151017
0.00173280, 1461.18934422
0.00172750, 1437.18944339
0.00172211, 1413.24334806
0.00171662, 1389.36221060
0.00171103, 1365.55679694
0.00170535, 1341.83748881
0.00169958, 1318.21428654
0.00169373, 1294.69681233
0.00168778, 1271.29431414
0.00168175, 1248.01566989
0.00167563, 1224.86939222
0.00166943, 1201.86363357
0.00166314, 1179.00619164
0.00165678, 1156.30451512
0.00165034, 1133.76570987
0.00164382, 1111.39654514
0.00163723, 1089.20346026
0.00163056, 1067.19257137
0.00162382, 1045.36967840
0.00161701, 1023.74027224
0.00161013, 1002.30954196
0.00160318, 981.08238225
0.00159616, 960.06340089
0.00158908, 939.25692625
0.00158194, 918.66701497
0.00157473, 898.29745954
0.00156746, 878.15179601
0.00156013, 858.23331163
0.00155275, 838.54505249
0.00154530, 819.08983118
0.00153780, 799.87023439
0.00153025, 780.88863042
0.00152264, 762.14717669
0.00151499, 743.64782716
0.00150728, 725.39233966
0.00149952, 707.38228318
0.00149171, 689.61904500
0.00148386, 672.10383776
0.00147596, 654.83770644
0.00146802, 637.82153522
0.00146003, 621.05605418
0.00145200, 604.54184598
0.00144393, 588.27935231
0.00143582, 572.26888030
0.00142767, 556.51060877
0.00141949, 541.00459437
0.00141126, 525.75077756
0.00140300, 510.74898851
0.00139471, 495.99895282
0.00138638, 481.50029720
0.00137802, 467.25255490
0.00136963, 453.25517113
0.00136121, 439.50750828
0.00135276, 426.00885110
0.00134427, 412.75841167
0.00133576, 399.75533429
0.00132723, 386.99870034
0.00131866, 374.48753288
0.00131008, 362.22080130
0.00130146, 350.19742573
0.00129283, 338.41628150
0.00128417, 326.87620339
0.00127548, 315.57598989
0.00126678, 304.51440730
0.00125806, 293.69019385
0.00124931, 283.10206368
0.00124055, 272.74871083
0.00123177, 262.62881318
0.00122297, 252.74103629
0.00121415, 243.08403733
0.00120532, 233.65646891
0.00119647, 224.45698298
0.00118760, 215.48423471
0.00117872, 206.73688642
0.00116983, 198.21361161
0.00116092, 189.91309902
0.00115200, 181.83405683
0.00114307, 173.97521700
0.00113412, 166.33533982
0.00112517, 158.91321857
0.00111620, 151.70768461
0.00110723, 144.71761267
0.00109824, 137.94192658
0.00108924, 131.37960552
0.00108024, 125.02969079
0.00107123, 118.89129335
0.00106221, 112.96360224
0.00105318, 107.24589398
0.00104414, 101.73754344
0.00103510, 96.43803623
0.00102605, 91.34698326
0.00101699, 86.46413786
0.00100793, 81.78941637
0.00099886, 77.32292304
0.00098979, 73.06498098
0.00098071, 69.01617085
0.00097163, 65.17738072
0.00096254, 61.54987156
0.00095345, 58.13536570
0.00094436, 54.93617062
0.00093526, 51.95535935
0.00092616, 49.19704775
0.00091705, 46.66685208
0.00090795, 44.37272370
0.00089883, 42.32672762
0.00088972, 40.55010766
0.00088444, 39.66323491
0.00088244, 39.35435590
0.00088043, 39.02979447
0.00087189, 37.49129912
0.00086277, 35.61975184
0.00085364, 33.54047282
0.00084451, 31.27006824
0.00083538, 28.81987711
0.00082625, 26.19846294
0.00081712, 23.41268951
0.00080799, 20.46828214
0.00079885, 17.37015656
0.00078971, 14.12262764
0.00078058, 10.72954976
0.00077144, 7.19441559
0.00076230, 3.52042814
0.00075384, -0.00000000


==> data/RCross_BWSHCCM_sim_2_15.csv <==
0.00000000, 0.00000000
0.00000925, 0.32319758
0.00001851, 1.05002307
0.00002776, 2.09184612
0.00003702, 3.41111733
0.00004627, 4.98435911
0.00005553, 6.79480374
0.00006478, 8.82955958
0.00007403, 11.07822906
0.00008328, 13.53213574
0.00009253, 16.18385073
0.00010177, 19.02688262
0.00011102, 22.05546415
0.00012026, 25.26439952
0.00012950, 28.64895146
0.00013873, 32.20475560
0.00014796, 35.92775398
0.00015719, 39.81414252
0.00016641, 43.86032878
0.00017562, 48.06289749
0.00018483, 52.41858211
0.00019403, 56.92424114
0.00020323, 61.57683811
0.00021241, 66.37342453
0.00022159, 71.31112538
0.00023076, 76.38712652
0.00023992, 81.59866381
0.00024907, 86.94301358
0.00025821, 92.41748429
0.00026733, 98.01940926
0.00027645, 103.74614010
0.00028555, 109.59504106
0.00029463, 115.56348392
0.00030370, 121.64884344
0.00031276, 127.84849339
0.00032180, 134.15980293
0.00033082, 140.58013345
0.00033983, 147.10683569
0.00034881, 153.73724730
0.00035778, 160.46869055
0.00036672, 167.29847041
0.00037565, 174.22387278
0.00038455, 181.24216305
0.00039343, 188.35058475
0.00040228, 195.54635847
0.00041111, 202.82668093
0.00041991, 210.18872419
0.00042869, 217.62963506
0.00043744, 225.14653464
0.00044616, 232.73651796
0.00045485, 240.39665381
0.00046351, 248.12398464
0.00047214, 255.91552661
0.00048073, 263.76826973
0.00048930, 271.67917813
0.00049782, 279.64519041
0.00050631, 287.66322007
0.00051477, 295.73015608
0.00052318, 303.84286354
0.00053156, 311.99818431
0.00053990, 320.19293791
0.00054820, 328.42392231
0.00055645, 336.68791496
0.00056466, 344.98167373
0.00057283, 353.30193808
0.00058095, 361.64543016
0.00058903, 370.00885604
0.00059706, 378.38890701
0.00060504, 386.78226088
0.00061297, 395.18558340
0.00062085, 403.59552967
0.00062868, 412.00874565
0.00063646, 420.42186969
0.00064418, 428.83153407
0.00065185, 437.23436669
0.00065946, 445.62699263
0.00066702, 454.00603592
0.00067452, 462.36812122
0.00068195, 470.70987554
0.00068933, 479.02793010
0.00069665, 487.31892204
0.00070390, 495.57949629
0.00071109, 503.80630740
0.00071822, 511.99602139
0.00072528, 520.14531759
0.00073228, 528.25089059
0.00073921, 536.30945204
0.00074606, 544.31773258
0.00075285, 552.27248375
0.00075957, 560.17047983
0.00076622, 568.00851977
0.00077279, 575.78342905
0.00077930, 583.49206156
0.00078572, 591.13130146
0.00079207, 598.69806503
0.00079835, 606.18930249
0.00080454, 613.60199983
0.00081066, 620.93318060
0.00081670, 628.17990766
0.00082266, 635.33928494
0.00082854, 642.40845916
0.00083434, 649.38462149
0.00084005, 656.26500926
0.00084568, 663.04690748
0.00085122, 669.72765051
0.00085668, 676.30462358
0.00086205, 682.77526427
0.00086734, 689.13706397
0.00087253, 695.38756935
0.00087764, 701.52438367
0.00088266, 707.54516811
0.00088759, 713.44764308
0.00089242, 719.22958944
0.00089717, 724.88884963
0.00090182, 730.42332883
0.00090638, 735.83099602
0.00091084, 741.10988500
0.00091521, 746.25809531
0.00091949, 751.27379317
0.00092367, 756.15521232
0.00092775, 760.90065476
0.00093173, 765.50849154
0.00093562, 769.97716336
0.00093941, 774.30518122
0.00094310, 778.49112697
0.00094669, 782.53365376
0.00095018, 786.43148649
0.00095357, 790.18342217
0.00095686, 793.78833024
0.00096005, 797.24515279
0.00096313, 800.55290475
0.00096611, 803.71067404
0.00096899, 806.71762160
0.00097177, 809.57298143
0.00097445, 812.27606052
0.00097702, 814.82623875
0.00097948, 817.22296873
0.00098184, 819.46577557
0.00098410, 821.55425661
0.00098625, 823.48808110
0.00098830, 825.26698979
0.00099024, 826.89079454
0.00099207, 828.35937778
0.00099380, 829.67269204
0.00099543, 830.83075930
0.00099695, 831.83367043
0.00099836, 832.68158445
0.00099966, 833.37472784
0.00100086, 833.91339380
0.00100195, 834.29794140
0.00100294, 834.52879476
0.00100381, 834.60644218
0.00100459, 834.53143518
0.00100525, 834.30438759
0.00100581, 833.92597455
0.00100626, 833.39693146
0.00100661, 832.71805297
0.00100685, 831.89019187
0.00100698, 830.91425800
0.00100700, 830.51512441
0.00100701, 830.09583327
0.00100701, 830.07007717
0.00100701, 830.04427901
0.00100700, 829.77888072
0.00100692, 828.41078827
0.00100674, 826.76882312
0.00100645, 824.85489091
0.00100605, 822.67118185
0.00100555, 820.22016599
0.00100494, 817.50458778
0.00100423, 814.52746016
0.00100341, 811.29205802
0.00100249, 807.80191122
0.00100147, 804.06079707
0.00100034, 800.07273232
0.00099912, 795.84196474
0.00099779, 791.37296432
0.00099636, 786.67041403
0.00099483, 781.73920022
0.00099320, 776.58440284
0.00099146, 771.21128516
0.00098964, 765.62528347
0.00098771, 759.83199639
0.00098569, 753.83717412
0.00098357, 747.64670745
0.00098135, 741.26661675
0.00097904, 734.70304082
0.00097664, 727.96222571
0.00097414, 721.05051356
0.00097155, 713.97433143
0.00096887, 706.74018016
0.00096610, 699.35462342
0.00096324, 691.82427670
0.00096029, 684.15579662
0.00095725, 676.35587028
0.00095413, 668.43120484
0.00095092, 660.38851735
0.00094763, 652.23452473
0.00094426, 643.97593415
0.00094080, 635.61943350
0.00093726, 627.17168232
0.00093364, 618.63930296
0.00092994, 610.02887209
0.00092617, 601.34691248
0.00092231, 592.59988526
0.00091838, 583.79418241
0.00091438, 574.93611970
0.00091030, 566.03192993
0.00090615, 557.08775660
0.00090193, 548.10964796
0.00089764, 539.10355139
0.00089328, 530.07530826
0.00088886, 521.03064900
0.00088436, 511.97518877
0.00087980, 502.91442332
0.00087518, 493.85372532
0.00087049, 484.79834105
0.00086574, 475.75338737
0.00086094, 466.72384919
0.00085607, 457.71457714
0.00085114, 448.73028566
0.00084615, 439.77555140
0.00084111, 430.85481192
0.00083602, 421.97236473
0.00083087, 413.13236661
0.00082566, 404.33883321
0.00082041, 395.59563891
0.00081511, 386.90651702
0.00080975, 378.27506011
0.00080435, 369.70472069
0.00079890, 361.19881205
0.00079340, 352.76050933
0.00078786, 344.39285083
0.00078228, 336.09873945
0.00077665, 327.88094433
0.00077098, 319.74210270
0.00076527, 311.68472181
0.00075952, 303.71118110
0.00075373, 295.82373437
0.00074790, 288.02451221
0.00074203, 280.31552447
0.00073613, 272.69866281
0.00073020, 265.17570343
0.00072423, 257.74830977
0.00071823, 250.41803535
0.00071220, 243.18632670
0.00070613, 236.05452626
0.00070004, 229.02387542
0.00069391, 222.09551751
0.00068776, 215.27050090
0.00068158, 208.54978211
0.00067537, 201.93422887
0.00066914, 195.42462331
0.00066288, 189.02166509
0.00065660, 182.72597450
0.00065029, 176.53809568
0.00064397, 170.45849969
0.00063762, 164.48758768
0.00063125, 158.62569404
0.00062486, 152.87308944
0.00061845, 147.22998399
0.00061202, 141.69653030
0.00060557, 136.27282654
0.00059911, 130.95891948
0.00059262, 125.75480751
0.00058613, 120.66044368
0.00057961, 115.67573865
0.00057309, 110.80056371
0.00056654, 106.03475370
0.00055999, 101.37811001
0.00055342, 96.83040349
0.00054684, 92.39137744
0.00054025, 88.06075052
0.00053364, 83.83821977
0.00052703, 79.72346356
0.00052041, 75.71614465
0.00051377, 71.81591321
0.00050713, 68.02240997
0.00050048, 64.33526942
0.00049382, 60.75412306
0.00048715, 57.27860283
0.00048047, 53.90834464
0.00047379, 50.64299207
0.00046710, 47.48220030
0.00046041, 44.42564026
0.00045370, 41.47300315
0.00044700, 38.62400527
0.00044029, 35.87839333
0.00043357, 33.23595038
0.00042685, 30.69650231
0.00042013, 28.25992535
0.00041340, 25.92615447
0.00040667, 23.69519327
0.00039994, 21.56712544
0.00039320, 19.54212841
0.00038646, 17.62048981
0.00037972, 15.80262758
0.00037298, 14.08911503
0.00036623, 12.48071259
0.00035949, 10.97840895
0.00035274, 9.58347569
0.00034599, 8.29754194
0.00033924, 7.12269997
0.00033249, 6.06166100
0.00032574, 5.11799803
0.00031899, 4.29655224
0.00031223, 3.60418600
0.00030548, 3.05141331
0.00029873, 2.65710704
0.00029499, 2.52261114
0.00029364, 2.49516472
0.00029242, 2.46761765
0.00028941, 2.36223405
0.00028266, 1.98709574
0.00027590, 1.45825623
0.00026915, 0.79745656
0.00026239, 0.01725425
0.00026226, 0.00000000


==> data/RCross_BWSHCCM_sim_3_03.csv <==
0.00000000, 0.00000000
0.00001193, 0.51984838
0.00002387, 1.68889393
0.00003580, 3.36455482
0.00004773, 5.48640981
0.00005966, 8.01666855
0.00007159, 10.92832934
0.00008352, 14.20062038
0.00009545, 17.81677635
0.00010738, 21.76279474
0.00011930, 26.02667372
0.00013122, 30.59791311
0.00014314, 35.46717097
0.00015505, 40.62601768
0.00016696, 46.06675412
0.00017887, 51.78227374
0.00019077, 57.76595541
0.00020266, 64.01157877
0.00021455, 70.51325610
0.00022643, 77.26537683
0.00023830, 84.26256167
0.00025016, 91.49962440
0.00026201, 98.97153960
0.00027385, 106.67341524
0.00028568, 114.60046928
0.00029750, 122.74800939
0.00030930, 131.11141549
0.00032109, 139.68612444
0.00033287, 148.46761667
0.00034463, 157.45140451
0.00035637, 166.63302182
0.00036809, 176.00801489
0.00037980, 185.57193437
0.00039149, 195.32032817
0.00040315, 205.24873513
0.00041479, 215.35267943
0.00042641, 225.62766572
0.00043801, 236.06917473
0.00044958, 246.67265950
0.00046113, 257.43354203
0.00047264, 268.34721043
0.00048413, 279.40901646
0.00049559, 290.61427338
0.00050702, 301.95825427
0.00051841, 313.43619054
0.00052977, 325.04327088
0.00054110, 336.77464035
0.00055239, 348.62539985
0.00056364, 360.59060577
0.00057486, 372.66526994
0.00058603, 384.84435973
0.00059717, 397.12279844
0.00060826, 409.49546581
0.00061930, 421.95719881
0.00063031, 434.50279254
0.00064126, 447.12700136
0.00065217, 459.82454014
0.00066303, 472.59008573
0.00067384, 485.41827850
0.00068459, 498.30372412
0.00069530, 511.24099538
0.00070594, 524.22463425
0.00071654, 537.24915397
0.00072707, 550.30904132
0.00073755, 563.39875897
0.00074796, 576.51274798
0.00075832, 589.64543033
0.00076861, 602.79121166
0.00077883, 615.94448397
0.00078899, 629.09962850
0.00079909, 642.25101865
0.00080911, 655.39302299
0.00081907, 668.52000833
0.00082895, 681.62634282
0.00083876, 694.70639920
0.00084849, 707.75455797
0.00085815, 720.76521073
0.00086774, 733.73276349
0.00087724, 746.65164000
0.00088667, 759.51628519
0.00089601, 772.32116852
0.00090527, 785.06078745
0.00091445, 797.72967086
0.00092354, 810.32238251
0.00093254, 822.83352446
0.00094146, 835.25774053
0.00095029, 847.58971970
0.00095902, 859.82419956
0.00096767, 871.95596968
0.00097622, 883.97987498
0.00098468, 895.89081904
0.00099304, 907.68376745
0.00100130, 919.35375100
0.00100947, 930.89586893
0.00101753, 942.30529207
0.00102550, 953.57726594
0.00103336, 964.70711379
0.00104112, 975.69023958
0.00104878, 986.52213088
0.00105633, 997.19836170
0.00106377, 1007.71459522
0.00107111, 1018.06658652
0.00107833, 1028.25018512
0.00108545, 1038.26133747
0.00109246, 1048.09608941
0.00109935, 1057.75058843
0.00110613, 1067.22108591
0.00111280, 1076.50393925
0.00111935, 1085.59561383
0.00112578, 1094.49268497
0.00113210, 1103.19183970
0.00113830, 1111.68987846
0.00114438, 1119.98371667
0.00115034, 1128.07038622
0.00115618, 1135.94703679
0.00116190, 1143.61093709
0.00116750, 1151.05947604
0.00117297, 1158.29016367
0.00117832, 1165.30063212
0.00118355, 1172.08863633
0.00118865, 1178.65205473
0.00119362, 1184.98888978
0.00119847, 1191.09726837
0.00120319, 1196.97544214
0.00120778, 1202.62178765
0.00121224, 1208.03480649
0.00121658, 1213.21312519
0.00122078, 1218.15549511
0.00122486, 1222.86079216
0.00122880, 1227.32801642
0.00123261, 1231.55629166
0.00123629, 1235.54486479
0.00123984, 1239.29310511
0.00124325, 1242.80050357
0.00124653, 1246.06667186
0.00124968, 1249.09134142
0.00125270, 1251.87436237
0.00125558, 1254.41570232
0.00125833, 1256.71544515
0.00126094, 1258.77378961
0.00126342, 1260.59104793
0.00126576, 1262.16764430
0.00126797, 1263.50411328
0.00127004, 1264.60109817
0.00127198, 1265.45934923
0.00127378, 1266.07972193
0.00127545, 1266.46317508
0.00127698, 1266.61076891
0.00127838, 1266.52366309
0.00127964, 1266.20311471
0.00128076, 1265.65047621
0.00128175, 1264.86719323
0.00128261, 1263.85480248
0.00128333, 1262.61492950
0.00128391, 1261.14928646
0.00128436, 1259.45966983
0.00128468, 1257.54795815
0.00128486, 1255.41610962
0.00128489, 1254.39832751
0.00128490, 1253.79699018
0.00128491, 1253.54417951
0.00128491, 1253.43280770
0.00128490, 1253.32062994
0.00128489, 1252.14427209
0.00128475, 1249.24603508
0.00128448, 1245.88368697
0.00128408, 1242.06151077
0.00128354, 1237.78435412
0.00128288, 1233.05761697
0.00128208, 1227.88723777
0.00128115, 1222.27967846
0.00128008, 1216.24190814
0.00127889, 1209.78138558
0.00127757, 1202.90604067
0.00127612, 1195.62425476
0.00127454, 1187.94484015
0.00127284, 1179.87701868
0.00127101, 1171.43039954
0.00126905, 1162.61495648
0.00126697, 1153.44100432
0.00126477, 1143.91917505
0.00126244, 1134.06039355
0.00125999, 1123.87585288
0.00125742, 1113.37698953
0.00125474, 1102.57545836
0.00125193, 1091.48310766
0.00124901, 1080.11195413
0.00124597, 1068.47415812
0.00124282, 1056.58199894
0.00123956, 1044.44785059
0.00123618, 1032.08415778
0.00123269, 1019.50341239
0.00122910, 1006.71813048
0.00122539, 993.74082978
0.00122158, 980.58400787
0.00121767, 967.26012099
0.00121365, 953.78156360
0.00120953, 940.16064867
0.00120531, 926.40958879
0.00120099, 912.54047808
0.00119657, 898.56527506
0.00119206, 884.49578622
0.00118745, 870.34365071
0.00118275, 856.12032578
0.00117796, 841.83707326
0.00117307, 827.50494688
0.00116810, 813.13478062
0.00116304, 798.73717792
0.00115790, 784.32250187
0.00115267, 769.90086632
0.00114736, 755.48212785
0.00114197, 741.07587866
0.00113650, 726.69144040
0.00113095, 712.33785876
0.00112533, 698.02389893
0.00111963, 683.75804189
0.00111386, 669.54848148
0.00110802, 655.40312219
0.00110210, 641.32957771
0.00109612, 627.33517018
0.00109007, 613.42693008
0.00108396, 599.61159674
0.00107778, 585.89561954
0.00107154, 572.28515956
0.00106523, 558.78609182
0.00105887, 545.40400806
0.00105245, 532.14421992
0.00104597, 519.01176257
0.00103944, 506.01139881
0.00103285, 493.14762347
0.00102621, 480.42466814
0.00101952, 467.84650632
0.00101278, 455.41685871
0.00100599, 443.13919886
0.00099915, 431.01675900
0.00099226, 419.05253610
0.00098534, 407.24929803
0.00097836, 395.60958996
0.00097135, 384.13574084
0.00096429, 372.82986998
0.00095720, 361.69389374
0.00095006, 350.72953222
0.00094289, 339.93831610
0.00093568, 329.32159340
0.00092844, 318.88053628
0.00092116, 308.61614790
0.00091385, 298.52926916
0.00090651, 288.62058546
0.00089913, 278.89063344
0.00089173, 269.33980759
0.00088430, 259.96836686
0.00087684, 250.77644117
0.00086935, 241.76403784
0.00086184, 232.93104792
0.00085430, 224.27725246
0.00084674, 215.80232863
0.00083916, 207.50585581
0.00083155, 199.38732146
0.00082392, 191.44612701
0.00081627, 183.68159358
0.00080861, 176.09296753
0.00080092, 168.67942604
0.00079321, 161.44008247
0.00078549, 154.37399164
0.00077775, 147.48015506
0.00077000, 140.75752598
0.00076223, 134.20501442
0.00075444, 127.82149209
0.00074665, 121.60579719
0.00073884, 115.55673926
0.00073101, 109.67310379
0.00072318, 103.95365700
0.00071533, 98.39715039
0.00070748, 93.00232539
0.00069961, 87.76791799
0.00069173, 82.69266338
0.00068385, 77.77530064
0.00067596, 73.01457748
0.00066806, 68.40925517
0.00066015, 63.95811352
0.00065223, 59.65995609
0.00064431, 55.51361567
0.00063638, 51.51796006
0.00062845, 47.67189818
0.00062051, 43.97438678
0.00061257, 40.42443765
0.00060462, 37.02112559
0.00059667, 33.76359740
0.00058872, 30.65108190
0.00058076, 27.68290149
0.00057280, 24.85848552
0.00056484, 22.17738603
0.00055687, 19.63929642
0.00054890, 17.24407419
0.00054093, 14.99176880
0.00053296, 12.88265657
0.00052499, 10.91728530
0.00051702, 9.09653244
0.00050904, 7.42168309
0.00050106, 5.89453761
0.00049309, 4.51756571
0.00048511, 3.29413723
0.00047713, 2.22888861
0.00046916, 1.32835213
0.00046118, 0.60216561
0.00045320, 0.06585727
0.00045194, 0.00000000


==> data/RCross_BWSHCCM_sim_4_18.csv <==
0.00000000, 0.00000000
0.00001514, 0.82263805
0.00003029, 2.67256855
0.00004543, 5.32411882
0.00006058, 8.68162924
0.00007572, 12.68524622
0.00009086, 17.29218035
0.00010600, 22.46949107
0.00012114, 28.19056716
0.00013627, 34.43315783
0.00015141, 41.17816589
0.00016654, 48.40885746
0.00018166, 56.11031790
0.00019678, 64.26906217
0.00021189, 72.87274663
0.00022700, 81.90995034
0.00024210, 91.37000520
0.00025719, 101.24286160
0.00027227, 111.51898039
0.00028734, 122.18924481
0.00030240, 133.24488772
0.00031745, 144.67743096
0.00033249, 156.47863421
0.00034751, 168.64045156
0.00036252, 181.15499436
0.00037751, 194.01449928
0.00039248, 207.21130058
0.00040743, 220.73780610
0.00042237, 234.58647623
0.00043728, 248.74980552
0.00045217, 263.22030661
0.00046703, 277.99049600
0.00048187, 293.05288169
0.00049669, 308.39995219
0.00051147, 324.02416693
0.00052623, 339.91794793
0.00054096, 356.07367241
0.00055565, 372.48366653
0.00057031, 389.14019987
0.00058494, 406.03548082
0.00059952, 423.16165267
0.00061407, 440.51079037
0.00062858, 458.07489800
0.00064305, 475.84590670
0.00065748, 493.81567330
0.00067186, 511.97597936
0.00068619, 530.31853070
0.00070048, 548.83495751
0.00071472, 567.51681469
0.00072890, 586.35558279
0.00074303, 605.34266924
0.00075711, 624.46940994
0.00077113, 643.72707125
0.00078509, 663.10685230
0.00079900, 682.59988758
0.00081284, 702.19724989
0.00082661, 721.88995350
0.00084033, 741.66895771
0.00085397, 761.52517050
0.00086755, 781.44945258
0.00088105, 801.43262156
0.00089448, 821.46545644
0.00090784, 841.53870221
0.00092112, 861.64307473
0.00093433, 881.76926574
0.00094745, 901.90794804
0.00096050, 922.04978088
0.00097345, 942.18541544
0.00098633, 962.30550050
0.00099911, 982.40068815
0.00101181, 1002.46163971
0.00102442, 1022.47903169
0.00103693, 1042.44356184
0.00104935, 1062.34595531
0.00106168, 1082.17697082
0.00107390, 1101.92740692
0.00108603, 1121.58810831
0.00109805, 1141.14997211
0.00110997, 1160.60395424
0.00112179, 1179.94107572
0.00113350, 1199.15242904
0.00114510, 1218.22918447
0.00115659, 1237.16259632
0.00116797, 1255.94400921
0.00117923, 1274.56486424
0.00119038, 1293.01670516
0.00120142, 1311.29118438
0.00121233, 1329.38006899
0.00122312, 1347.27524658
0.00123379, 1364.96873110
0.00124434, 1382.45266845
0.00125476, 1399.71934204
0.00126506, 1416.76117822
0.00127523, 1433.57075153
0.00128527, 1450.14078980
0.00129517, 1466.46417914
0.00130495, 1482.53396874
0.00131459, 1498.34337546
0.00132409, 1513.88578828
0.00133346, 1529.15477261
0.00134269, 1544.14407426
0.00135177, 1558.84762341
0.00136072, 1573.25953820
0.00136953, 1587.37412822
0.00137819, 1601.18589776
0.00138670, 1614.68954880
0.00139508, 1627.87998388
0.00140330, 1640.75230861
0.00141137, 1653.30183411
0.00141930, 1665.52407907
0.00142707, 1677.41477172
0.00143469, 1688.96985143
0.00144216, 1700.18547024
0.00144948, 1711.05799399
0.00145664, 1721.58400333
0.00146364, 1731.76029450
0.00147049, 1741.58387981
0.00147718, 1751.05198794
0.00148371, 1760.16206400
0.00149009, 1768.91176941
0.00149630, 1777.29898148
0.00150235, 1785.32179282
0.00150824, 1792.97851053
0.00151397, 1800.26765519
0.00151953, 1807.18795963
0.00152493, 1813.73836747
0.00153017, 1819.91803153
0.00153524, 1825.72631196
0.00154015, 1831.16277430
0.00154489, 1836.22718720
0.00154946, 1840.91952014
0.00155387, 1845.23994084
0.00155811, 1849.18881258
0.00156218, 1852.76669134
0.00156609, 1855.97432279
0.00156983, 1858.81263913
0.00157340, 1861.28275584
0.00157680, 1863.38596822
0.00158003, 1865.12374785
0.00158309, 1866.49773899
0.00158599, 1867.50975474
0.00158871, 1868.16177322
0.00159127, 1868.45593361
0.00159366, 1868.39453208
0.00159587, 1867.98001768
0.00159792, 1867.21498816
0.00159980, 1866.10218567
0.00160151, 1864.64449247
0.00160305, 1862.84492655
0.00160443, 1860.70663721
0.00160563, 1858.23290062
0.00160667, 1855.42711535
0.00160754, 1852.29279783
0.00160824, 1848.83357786
0.00160877, 1845.05319409
0.00160914, 1840.95548945
0.00160934, 1836.54440665
0.00160937, 1835.04974806
0.00160938, 1833.52280095
0.00160938, 1833.27547563
0.00160938, 1833.21383377
0.00160938, 1833.15426613
0.00160938, 1832.55201320
0.00160927, 1827.27050047
0.00160900, 1821.22231017
0.00160856, 1814.41588988
0.00160796, 1806.86078385
0.00160720, 1798.56760469
0.00160627, 1789.54800176
0.00160518, 1779.81462659
0.00160393, 1769.38109560
0.00160252, 1758.26195001
0.00160095, 1746.47261354
0.00159922, 1734.02934771
0.00159733, 1720.94920531
0.00159529, 1707.24998204
0.00159310, 1692.95016663
0.00159075, 1678.06888971
0.00158825, 1662.62587162
0.00158559, 1646.64136937
0.00158279, 1630.13612314
0.00157985, 1613.13130228
0.00157675, 1595.64845138
0.00157351, 1577.70943631
0.00157013, 1559.33639066
0.00156661, 1540.55166274
0.00156295, 1521.37776324
0.00155915, 1501.83731390
0.00155521, 1481.95299718
0.00155114, 1461.74750735
0.00154694, 1441.24350278
0.00154261, 1420.46356001
0.00153815, 1399.43012934
0.00153356, 1378.16549230
0.00152884, 1356.69172096
0.00152401, 1335.03063925
0.00151905, 1313.20378634
0.00151398, 1291.23238208
0.00150879, 1269.13729463
0.00150348, 1246.93901026
0.00149806, 1224.65760540
0.00149253, 1202.31272080
0.00148689, 1179.92353803
0.00148114, 1157.50875810
0.00147529, 1135.08658228
0.00146934, 1112.67469507
0.00146328, 1090.29024929
0.00145713, 1067.94985319
0.00145088, 1045.66955963
0.00144453, 1023.46485717
0.00143810, 1001.35066302
0.00143157, 979.34131785
0.00142495, 957.45058230
0.00141825, 935.69163517
0.00141146, 914.07707318
0.00140459, 892.61891221
0.00139764, 871.32858997
0.00139061, 850.21697002
0.00138350, 829.29434695
0.00137632, 808.57045282
0.00136906, 788.05446456
0.00136173, 767.75501246
0.00135434, 747.68018951
0.00134687, 727.83756154
0.00133934, 708.23417812
0.00133175, 688.87658419
0.00132409, 669.77083217
0.00131637, 650.92249467
0.00130860, 632.33667763
0.00130076, 614.01803381
0.00129287, 595.97077664
0.00128493, 578.19869434
0.00127694, 560.70516418
0.00126889, 543.49316697
0.00126079, 526.56530158
0.00125265, 509.92379957
0.00124446, 493.57053979
0.00123623, 477.50706294
0.00122795, 461.73458611
0.00121963, 446.25401716
0.00121127, 431.06596902
0.00120287, 416.17077374
0.00119444, 401.56849644
0.00118597, 387.25894901
0.00117746, 373.24170353
0.00116892, 359.51610552
0.00116034, 346.08128687
0.00115174, 332.93617848
0.00114310, 320.07952262
0.00113444, 307.50988502
0.00112575, 295.22566657
0.00111703, 283.22511480
0.00110828, 271.50633495
0.00109951, 260.06730080
0.00109072, 248.90586510
0.00108191, 238.01976976
0.00107307, 227.40665563
0.00106421, 217.06407208
0.00105533, 206.98948614
0.00104644, 197.18029145
0.00103753, 187.63381689
0.00102860, 178.34733484
0.00101965, 169.31806931
0.00101069, 160.54320367
0.00100171, 152.01988824
0.00099272, 143.74524757
0.00098372, 135.71638754
0.00097470, 127.93040224
0.00096567, 120.38438067
0.00095664, 113.07541330
0.00094759, 106.00059846
0.00093853, 99.15704863
0.00092946, 92.54189665
0.00092039, 86.15230188
0.00091130, 79.98545631
0.00090221, 74.03859076
0.00089312, 68.30898109
0.00088401, 62.79395456
0.00087490, 57.49089638
0.00086579, 52.39725653
0.00085667, 47.51055688
0.00084755, 42.82839886
0.00083842, 38.34847160
0.00082929, 34.06856089
0.00082016, 29.98655903
0.00081102, 26.10047587
0.00080188, 22.40845127
0.00079274, 18.90876951
0.00078360, 15.59987597
0.00077446, 12.48039692
0.00076531, 9.54916318
0.00075616, 6.80523896
0.00074702, 4.24795755
0.00073787, 1.87696627
0.00073006, -0.00000000


==> data/RCross_BWSHCCM_sim_5_02.csv <==
0.00000000, 0.00000000
0.00001734, 1.07563379
0.00003469, 3.49446692
0.00005203, 6.96138658
0.00006938, 11.35127442
0.00008672, 16.58582346
0.00010406, 22.60903070
0.00012140, 29.37776147
0.00013874, 36.85714661
0.00015607, 45.01800723
0.00017340, 53.83527600
0.00019073, 63.28696326
0.00020805, 73.35344502
0.00022536, 84.01695302
0.00024267, 95.26119755
0.00025997, 107.07108098
0.00027726, 119.43247542
0.00029454, 132.33204674
0.00031181, 145.75711309
0.00032907, 159.69552947
0.00034631, 174.13559253
0.00036355, 189.06596108
0.00038076, 204.47558914
0.00039796, 220.35366917
0.00041514, 236.68958345
0.00043230, 253.47286237
0.00044944, 270.69314828
0.00046656, 288.34016419
0.00048365, 306.40368645
0.00050072, 324.87352095
0.00051776, 343.73948232
0.00053477, 362.99137566
0.00055176, 382.61898065
0.00056871, 402.61203763
0.00058563, 422.96023552
0.00060251, 443.65320128
0.00061936, 464.68049087
0.00063617, 486.03158156
0.00065294, 507.69586534
0.00066967, 529.66264354
0.00068635, 551.92112235
0.00070299, 574.46040941
0.00071958, 597.26951113
0.00073612, 620.33733090
0.00075261, 643.65266808
0.00076905, 667.20421765
0.00078543, 690.98057053
0.00080176, 714.97021458
0.00081803, 739.16153619
0.00083423, 763.54282237
0.00085038, 788.10226346
0.00086646, 812.82795633
0.00088247, 837.70790802
0.00089841, 862.73003990
0.00091428, 887.88219223
0.00093008, 913.15212913
0.00094580, 938.52754400
0.00096145, 963.99606522
0.00097702, 989.54526228
0.00099250, 1015.16265220
0.00100790, 1040.83570629
0.00102322, 1066.55185717
0.00103845, 1092.29850612
0.00105359, 1118.06303059
0.00106863, 1143.83279205
0.00108359, 1169.59514398
0.00109844, 1195.33744011
0.00111320, 1221.04704281
0.00112786, 1246.71133163
0.00114241, 1272.31771204
0.00115686, 1297.85362422
0.00117120, 1323.30655199
0.00118544, 1348.66403183
0.00119956, 1373.91366198
0.00121357, 1399.04311154
0.00122746, 1424.04012965
0.00124124, 1448.89255467
0.00125490, 1473.58832332
0.00126843, 1498.11547985
0.00128185, 1522.46218516
0.00129514, 1546.61672579
0.00130830, 1570.56752294
0.00132133, 1594.30314133
0.00133423, 1617.81229796
0.00134699, 1641.08387075
0.00135963, 1664.10690706
0.00137212, 1686.87063201
0.00138448, 1709.36445664
0.00139669, 1731.57798592
0.00140876, 1753.50102652
0.00142069, 1775.12359436
0.00143247, 1796.43592197
0.00144411, 1817.42846557
0.00145559, 1838.09191191
0.00146693, 1858.41718488
0.00147811, 1878.39545177
0.00148913, 1898.01812934
0.00150000, 1917.27688951
0.00151071, 1936.16366480
0.00152126, 1954.67065346
0.00153166, 1972.79032424
0.00154188, 1990.51542086
0.00155195, 2007.83896619
0.00156185, 2024.75426605
0.00157158, 2041.25491263
0.00158115, 2057.33478769
0.00159054, 2072.98806530
0.00159977, 2088.20921427
0.00160882, 2102.99300027
0.00161770, 2117.33448755
0.00162640, 2131.22904031
0.00163493, 2144.67232379
0.00164329, 2157.66030490
0.00165146, 2170.18925266
0.00165946, 2182.25573812
0.00166728, 2193.85663408
0.00167491, 2204.98911444
0.00168237, 2215.65065319
0.00168964, 2225.83902312
0.00169673, 2235.55229416
0.00170364, 2244.78883149
0.00171036, 2253.54729328
0.00171689, 2261.82662814
0.00172324, 2269.62607232
0.00172941, 2276.94514663
0.00173538, 2283.78365301
0.00174117, 2290.14167097
0.00174676, 2296.01955366
0.00175217, 2301.41792378
0.00175739, 2306.33766922
0.00176242, 2310.77993848
0.00176726, 2314.74613590
0.00177191, 2318.23791668
0.00177637, 2321.25718171
0.00178064, 2323.80607223
0.00178471, 2325.88696433
0.00178860, 2327.50246327
0.00179229, 2328.65539771
0.00179579, 2329.34881375
0.00179910, 2329.58596888
0.00180222, 2329.37032584
0.00180514, 2328.70554634
0.00180788, 2327.59548472
0.00181042, 2326.04418157
0.00181277, 2324.05585720
0.00181493, 2321.63490515
0.00181690, 2318.78588558
0.00181867, 2315.51351870
0.00182026, 2311.82267813
0.00182166, 2307.71838428
0.00182286, 2303.20579766
0.00182388, 2298.29021233
0.00182471, 2292.97704923
0.00182535, 2287.27184962
0.00182580, 2281.18026852
0.00182606, 2274.70806821
0.00182612, 2271.78361119
0.00182614, 2268.78911834
0.00182614, 2268.50797807
0.00182614, 2268.23752679
0.00182612, 2265.44908522
0.00182595, 2257.50153866
0.00182559, 2248.54017377
0.00182504, 2238.57822176
0.00182432, 2227.63049522
0.00182340, 2215.71333980
0.00182231, 2202.84458107
0.00182103, 2189.04346669
0.00181958, 2174.33060425
0.00181794, 2158.72789527
0.00181613, 2142.25846549
0.00181414, 2124.94659202
0.00181198, 2106.81762770
0.00180964, 2087.89792301
0.00180713, 2068.21474603
0.00180445, 2047.79620079
0.00180161, 2026.67114445
0.00179859, 2004.86910374
0.00179541, 1982.42019096
0.00179207, 1959.35502011
0.00178856, 1935.70462333
0.00178490, 1911.50036814
0.00178108, 1886.77387579
0.00177710, 1861.55694104
0.00177297, 1835.88145369
0.00176869, 1809.77932214
0.00176426, 1783.28239927
0.00175969, 1756.42241082
0.00175497, 1729.23088658
0.00175010, 1701.73909446
0.00174510, 1673.97797776
0.00173996, 1645.97809563
0.00173468, 1617.76956693
0.00172927, 1589.38201761
0.00172373, 1560.84453155
0.00171806, 1532.18560508
0.00171226, 1503.43310508
0.00170634, 1474.61423070
0.00170030, 1445.75547872
0.00169414, 1416.88261252
0.00168787, 1388.02063450
0.00168148, 1359.19376207
0.00167497, 1330.42540700
0.00166836, 1301.73815806
0.00166164, 1273.15376689
0.00165482, 1244.69313694
0.00164789, 1216.37631541
0.00164087, 1188.22248797
0.00163374, 1160.24997629
0.00162652, 1132.47623802
0.00161921, 1104.91786929
0.00161180, 1077.59060944
0.00160431, 1050.50934787
0.00159673, 1023.68813293
0.00158907, 997.14018260
0.00158132, 970.87789685
0.00157349, 944.91287159
0.00156559, 919.25591399
0.00155761, 893.91705908
0.00154956, 868.90558748
0.00154143, 844.23004413
0.00153324, 819.89825785
0.00152498, 795.91736176
0.00151665, 772.29381426
0.00150826, 749.03342049
0.00149981, 726.14135437
0.00149130, 703.62218083
0.00148273, 681.47987832
0.00147410, 659.71786145
0.00146542, 638.33900377
0.00145669, 617.34566041
0.00144790, 596.73969077
0.00143907, 576.52248099
0.00143019, 556.69496623
0.00142126, 537.25765271
0.00141229, 518.21063948
0.00140328, 499.55363975
0.00139423, 481.28600193
0.00138513, 463.40673021
0.00137600, 445.91450470
0.00136683, 428.80770109
0.00135763, 412.08440983
0.00134839, 395.74245478
0.00133912, 379.77941137
0.00132982, 364.19262414
0.00132049, 348.97922388
0.00131113, 334.13614404
0.00130174, 319.66013675
0.00129232, 305.54778818
0.00128288, 291.79553337
0.00127342, 278.39967058
0.00126393, 265.35637500
0.00125442, 252.66171201
0.00124490, 240.31164986
0.00123535, 228.30207189
0.00122578, 216.62878822
0.00121619, 205.28754698
0.00120659, 194.27404503
0.00119697, 183.58393830
0.00118734, 173.21285165
0.00117769, 163.15638831
0.00116803, 153.41013900
0.00115836, 143.96969060
0.00114867, 134.83063450
0.00113897, 125.98857469
0.00112927, 117.43913548
0.00111955, 109.17796898
0.00110982, 101.20076239
0.00110009, 93.50324505
0.00109035, 86.08119533
0.00108060, 78.93044739
0.00107084, 72.04689795
0.00106108, 65.42651289
0.00105131, 59.06533398
0.00104154, 52.95948568
0.00103177, 47.10518209
0.00102199, 41.49873416
0.00101220, 36.13655721
0.00100242, 31.01517900
0.00099263, 26.13124832
0.00098284, 21.48154440
0.00097304, 17.06298730
0.00096325, 12.87264959
0.00095345, 8.90776953
0.00094366, 5.16576637
0.00093386, 1.64425815
0.00092907, -0.00000000


==> data/TB_BWMCM.csv <==
t,x,v,F,x_m,v_m,x_m_1,x_m_2,v_m_1,v_m_2,u,u_1,u_2
0.00000000,0.00000000,-2.00000000,-0.00000000,0.02500000,0.00000000,0.05000000,-0.05000000,-0.50000000,1.50000000,-3.85237799,-15.40951197,0.00000000
0.00000259,-0.00000519,-2.00002596,0.01181915,0.02500000,-0.00001895,0.04999870,-0.04999611,-0.50002544,1.50000051,-4.01452537,-15.40951197,0.21619651
0.00000499,-0.00000999,-2.00005080,0.03155248,0.02500000,-0.00003624,0.04999750,-0.04999251,-0.50004894,1.50000186,-4.16442001,-15.40951197,0.41605603
0.00001098,-0.00002196,-2.00011618,0.10291817,0.02500000,-0.00007840,0.04999451,-0.04998353,-0.50010744,1.50000873,-4.53871159,-15.40951197,0.91511147
0.00002118,-0.00004236,-2.00023752,0.27558336,0.02500000,-0.00014691,0.04998941,-0.04996823,-0.50020629,1.50003124,-5.17592470,-15.40951197,1.76472894
0.00003827,-0.00007655,-2.00046585,0.66890635,0.02499999,-0.00025244,0.04998086,-0.04994260,-0.50036890,1.50009695,-6.24302827,-15.40951197,3.18753371
0.00006212,-0.00012425,-2.00082870,1.38161241,0.02499999,-0.00038030,0.04996892,-0.04990682,-0.50058748,1.50024122,-7.72959679,-15.40951197,5.16962507
0.00008596,-0.00017197,-2.00123365,2.24608762,0.02499998,-0.00048563,0.04995698,-0.04987104,-0.50079405,1.50043960,-9.21178651,-15.40951197,7.14587803
0.00010981,-0.00021970,-2.00167198,3.23748440,0.02499996,-0.00056851,0.04994504,-0.04983526,-0.50098650,1.50068548,-10.68795878,-15.40951197,9.11410771
0.00013365,-0.00026744,-2.00213610,4.33946465,0.02499995,-0.00062903,0.04993309,-0.04979947,-0.50116305,1.50097304,-12.15651500,-15.40951197,11.07218268
0.00015750,-0.00031518,-2.00261916,5.54008325,0.02499993,-0.00066732,0.04992114,-0.04976368,-0.50132211,1.50129705,-13.61590662,-15.40951197,13.01803818
0.00018135,-0.00036294,-2.00311486,6.83002462,0.02499992,-0.00068354,0.04990918,-0.04972787,-0.50146225,1.50165261,-15.06464424,-15.40951197,14.94968833
0.00020519,-0.00041072,-2.00361733,8.20169996,0.02499990,-0.00067785,0.04989722,-0.04969206,-0.50158219,1.50203515,-16.50130581,-15.40951197,16.86523709
0.00022904,-0.00045850,-2.00412103,9.64872986,0.02499989,-0.00065046,0.04988526,-0.04965624,-0.50168072,1.50244031,-17.92454385,-15.40951197,18.76288781
0.00025288,-0.00050630,-2.00462070,11.16562343,0.02499987,-0.00060157,0.04987330,-0.04962040,-0.50175674,1.50286396,-19.33309153,-15.40951197,20.64095139
0.00027673,-0.00055411,-2.00511131,12.74756724,0.02499986,-0.00053141,0.04986133,-0.04958456,-0.50180924,1.50330207,-20.72576761,-15.40951197,22.49785282
0.00030058,-0.00060193,-2.00558806,14.39027999,0.02499985,-0.00044024,0.04984936,-0.04954871,-0.50183726,1.50375080,-22.10148025,-15.40951197,24.33213635
0.00032442,-0.00064976,-2.00604630,16.08990871,0.02499984,-0.00032832,0.04983740,-0.04951284,-0.50183990,1.50420640,-23.45922972,-15.40951197,26.14246897
0.00034827,-0.00069760,-2.00648158,17.84295245,0.02499983,-0.00019593,0.04982543,-0.04947697,-0.50181633,1.50466525,-24.79810992,-15.40951197,27.92764257
0.00037211,-0.00074545,-2.00688957,19.64620464,0.02499983,-0.00004337,0.04981346,-0.04944108,-0.50176576,1.50512381,-26.11730893,-15.40951197,29.68657459
0.00039596,-0.00079331,-2.00726611,21.49670868,0.02499983,0.00012907,0.04980150,-0.04940519,-0.50168745,1.50557865,-27.41610861,-15.40951197,31.41830750
0.00041981,-0.00084118,-2.00760714,23.39172309,0.02499983,0.00032107,0.04978954,-0.04936928,-0.50158072,1.50602642,-28.69388323,-15.40951197,33.12200698
0.00044365,-0.00088906,-2.00790875,25.32869366,0.02499984,0.00053230,0.04977758,-0.04933336,-0.50144489,1.50646387,-29.95009736,-15.40951197,34.79695916
0.00046750,-0.00093694,-2.00816715,27.30523095,0.02499986,0.00076244,0.04976562,-0.04929743,-0.50127935,1.50688780,-31.18430315,-15.40951197,36.44256688
0.00049135,-0.00098483,-2.00837865,29.31909177,0.02499988,0.00101114,0.04975367,-0.04926149,-0.50108352,1.50729513,-32.39613686,-15.40951197,38.05834516
0.00051519,-0.00103273,-2.00853968,31.36816387,0.02499991,0.00127807,0.04974173,-0.04922555,-0.50085685,1.50768283,-33.58531508,-15.40951197,39.64391611
0.00053904,-0.00108062,-2.00864678,33.45045309,0.02499994,0.00156287,0.04972979,-0.04918959,-0.50059882,1.50804796,-34.75163044,-15.40951197,41.19900327
0.00056288,-0.00112852,-2.00869660,35.56407247,0.02499998,0.00186521,0.04971785,-0.04915362,-0.50030894,1.50838767,-35.89494715,-15.40951197,42.72342555
0.00058673,-0.00117642,-2.00868590,37.70723294,0.02500003,0.00218473,0.04970593,-0.04911765,-0.49998674,1.50869916,-37.01519625,-15.40951197,44.21709102
0.00061058,-0.00122432,-2.00861153,39.87823532,0.02500009,0.00252108,0.04969401,-0.04908167,-0.49963180,1.50897973,-38.11237081,-15.40951197,45.67999043
0.00063442,-0.00127222,-2.00847044,42.07546331,0.02500015,0.00287392,0.04968210,-0.04904569,-0.49924369,1.50922675,-39.18652104,-15.40951197,47.11219074
0.00065827,-0.00132011,-2.00825971,44.29737747,0.02500022,0.00324288,0.04967020,-0.04900969,-0.49882204,1.50943766,-40.23774947,-15.40951197,48.51382864
0.00068211,-0.00136800,-2.00797648,46.54250980,0.02500031,0.00362763,0.04965831,-0.04897370,-0.49836649,1.50960999,-41.26620617,-15.40951197,49.88510423
0.00070596,-0.00141587,-2.00761802,48.80945895,0.02500040,0.00402783,0.04964643,-0.04893770,-0.49787668,1.50974134,-42.27208409,-15.40951197,51.22627480
0.00072981,-0.00146374,-2.00718167,51.09688606,0.02500050,0.00444312,0.04963456,-0.04890169,-0.49735230,1.50982937,-43.25561461,-15.40951197,52.53764883
0.00075365,-0.00151160,-2.00666488,53.40351084,0.02500061,0.00487317,0.04962271,-0.04886569,-0.49679305,1.50987183,-44.21706322,-15.40951197,53.81958030
0.00077750,-0.00155944,-2.00606519,55.72810819,0.02500073,0.00531766,0.04961087,-0.04882969,-0.49619864,1.50986655,-45.15672540,-15.40951197,55.07246322
0.00080135,-0.00160727,-2.00538024,58.06950504,0.02500086,0.00577624,0.04959904,-0.04879368,-0.49556882,1.50981142,-46.07492284,-15.40951197,56.29672647
0.00082519,-0.00165509,-2.00460774,60.42657747,0.02500101,0.00624861,0.04958724,-0.04875768,-0.49490333,1.50970441,-46.97199975,-15.40951197,57.49282901
0.00084904,-0.00170288,-2.00374550,62.79824814,0.02500116,0.00673443,0.04957544,-0.04872168,-0.49420194,1.50954356,-47.84831950,-15.40951197,58.66125535
0.00087288,-0.00175065,-2.00279142,65.18348385,0.02500133,0.00723341,0.04956367,-0.04868569,-0.49346445,1.50932697,-48.70426151,-15.40951197,59.80251136
0.00089673,-0.00179839,-2.00174348,67.58129327,0.02500151,0.00774522,0.04955191,-0.04864970,-0.49269065,1.50905284,-49.54021834,-15.40951197,60.91712047
0.00092058,-0.00184611,-2.00059975,69.99072492,0.02500170,0.00826958,0.04954017,-0.04861372,-0.49188036,1.50871939,-50.35659305,-15.40951197,62.00562008
0.00094442,-0.00189381,-1.99935837,72.41086522,0.02500190,0.00880618,0.04952845,-0.04857774,-0.49103341,1.50832496,-51.15379678,-15.40951197,63.06855839
0.00096827,-0.00194147,-1.99801756,74.84083665,0.02500212,0.00935475,0.04951675,-0.04854178,-0.49014964,1.50786791,-51.93224655,-15.40951197,64.10649141
0.00099211,-0.00198910,-1.99657562,77.27979607,0.02500235,0.00991499,0.04950507,-0.04850583,-0.48922892,1.50734671,-52.69236327,-15.40951197,65.11998037
0.00101596,-0.00203669,-1.99503095,79.72693316,0.02500259,0.01048663,0.04949342,-0.04846989,-0.48827111,1.50675984,-53.43456997,-15.40951197,66.10958931
0.00103981,-0.00208424,-1.99338198,82.18146882,0.02500285,0.01106941,0.04948179,-0.04843397,-0.48727609,1.50610590,-54.15929021,-15.40951197,67.07588296
0.00106365,-0.00213176,-1.99162725,84.64265383,0.02500312,0.01166306,0.04947018,-0.04839806,-0.48624375,1.50538350,-54.86694662,-15.40951197,68.01942484
0.00108750,-0.00217923,-1.98976535,87.10976744,0.02500340,0.01226733,0.04945860,-0.04836218,-0.48517401,1.50459134,-55.55795969,-15.40951197,68.94077560
0.00111135,-0.00222665,-1.98779493,89.58211612,0.02500370,0.01288196,0.04944704,-0.04832631,-0.48406677,1.50372816,-56.23274665,-15.40951197,69.84049155
0.00113519,-0.00227403,-1.98571474,92.05903230,0.02500402,0.01350671,0.04943551,-0.04829046,-0.48292197,1.50279277,-56.89172050,-15.40951197,70.71912335
0.00115904,-0.00232135,-1.98352356,94.53987323,0.02500435,0.01414136,0.04942401,-0.04825464,-0.48173953,1.50178403,-57.53528919,-15.40951197,71.57721493
0.00118288,-0.00236863,-1.98122026,97.02401984,0.02500469,0.01478565,0.04941254,-0.04821884,-0.48051941,1.50070085,-58.16385488,-15.40951197,72.41530252
0.00120673,-0.00241584,-1.97880375,99.51087569,0.02500505,0.01543938,0.04940109,-0.04818307,-0.47926155,1.49954220,-58.77781336,-15.40951197,73.23391382
0.00123058,-0.00246300,-1.97627301,101.99986594,0.02500543,0.01610232,0.04938968,-0.04814732,-0.47796593,1.49830708,-59.37755351,-15.40951197,74.03356736
0.00125442,-0.00251009,-1.97362707,104.49043639,0.02500582,0.01677426,0.04937830,-0.04811161,-0.47663250,1.49699457,-59.96345691,-15.40951197,74.81477189
0.00127827,-0.00255712,-1.97086503,106.98205251,0.02500623,0.01745500,0.04936695,-0.04807593,-0.47526126,1.49560377,-60.53589743,-15.40951197,75.57802592
0.00130211,-0.00260409,-1.96798603,109.47419858,0.02500665,0.01814432,0.04935563,-0.04804028,-0.47385219,1.49413384,-61.09524105,-15.40951197,76.32381740
0.00132596,-0.00265098,-1.96498927,111.96637680,0.02500709,0.01884203,0.04934435,-0.04800467,-0.47240528,1.49258399,-61.64184553,-15.40951197,77.05262339
0.00134981,-0.00269780,-1.96187401,114.45810644,0.02500755,0.01954795,0.04933310,-0.04796910,-0.47092055,1.49095346,-62.17606038,-15.40951197,77.76490985
0.00137365,-0.00274455,-1.95863953,116.94892311,0.02500803,0.02026189,0.04932189,-0.04793356,-0.46939799,1.48924154,-62.69822664,-15.40951197,78.46113153
0.00139750,-0.00279121,-1.95528519,119.43837792,0.02500852,0.02098367,0.04931072,-0.04789807,-0.46783763,1.48744756,-63.20867691,-15.40951197,79.14173189
0.00142134,-0.00283780,-1.95181039,121.92603681,0.02500903,0.02171310,0.04929958,-0.04786262,-0.46623949,1.48557090,-63.70773526,-15.40951197,79.80714302
0.00144519,-0.00288430,-1.94821456,124.41147980,0.02500955,0.02245003,0.04928848,-0.04782722,-0.46460361,1.48361095,-64.19571729,-15.40951197,80.45778573
0.00146904,-0.00293071,-1.94449718,126.89430033,0.02501010,0.02319429,0.04927742,-0.04779187,-0.46293001,1.48156717,-64.67293015,-15.40951197,81.09406954
0.00149288,-0.00297703,-1.94065779,129.37410458,0.02501066,0.02394571,0.04926640,-0.04775656,-0.46121874,1.47943905,-65.13967259,-15.40951197,81.71639279
0.00151673,-0.00302326,-1.93669594,131.85051089,0.02501124,0.02470414,0.04925542,-0.04772131,-0.45946985,1.47722609,-65.59623508,-15.40951197,82.32514279
0.00154058,-0.00306940,-1.93261125,134.32314914,0.02501184,0.02546942,0.04924449,-0.04768611,-0.45768339,1.47492786,-66.04289992,-15.40951197,82.92069590
0.00156442,-0.00311543,-1.92840337,136.79166014,0.02501246,0.02624141,0.04923360,-0.04765097,-0.45585943,1.47254394,-66.47994132,-15.40951197,83.50341777
0.00158827,-0.00316137,-1.92407198,139.25569512,0.02501309,0.02701996,0.04922275,-0.04761588,-0.45399803,1.47007395,-66.90762559,-15.40951197,84.07366346
0.00161211,-0.00320720,-1.91961681,141.71491519,0.02501374,0.02780494,0.04921194,-0.04758086,-0.45209926,1.46751755,-67.32621126,-15.40951197,84.63177769
0.00163596,-0.00325292,-1.91503760,144.16899079,0.02501442,0.02859621,0.04920119,-0.04754590,-0.45016319,1.46487440,-67.73594924,-15.40951197,85.17809500
0.00165981,-0.00329853,-1.91033415,146.61760127,0.02501511,0.02939363,0.04919048,-0.04751100,-0.44818991,1.46214424,-68.13708299,-15.40951197,85.71294000
0.00168365,-0.00334403,-1.90550629,149.06043434,0.02501582,0.03019707,0.04917981,-0.04747616,-0.44617950,1.45932679,-68.52984869,-15.40951197,86.23662759
0.00170750,-0.00338941,-1.90055388,151.49718571,0.02501655,0.03100642,0.04916920,-0.04744140,-0.44413206,1.45642183,-68.91447541,-15.40951197,86.74946323
0.00173134,-0.00343467,-1.89547681,153.92755859,0.02501730,0.03182154,0.04915863,-0.04740670,-0.44204766,1.45342915,-69.29118530,-15.40951197,87.25174308
0.00175519,-0.00347980,-1.89027500,156.35126332,0.02501807,0.03264232,0.04914811,-0.04737208,-0.43992643,1.45034857,-69.66019376,-15.40951197,87.74375436
0.00177904,-0.00352482,-1.88494840,158.76801694,0.02501885,0.03346865,0.04913765,-0.04733753,-0.43776845,1.44717995,-70.02170961,-15.40951197,88.22577549
0.00180288,-0.00356970,-1.87949699,161.17754288,0.02501966,0.03430041,0.04912724,-0.04730306,-0.43557384,1.44392316,-70.37593529,-15.40951197,88.69807640
0.00182673,-0.00361445,-1.87392079,163.57957053,0.02502049,0.03513750,0.04911688,-0.04726867,-0.43334270,1.44057809,-70.72306704,-15.40951197,89.16091873
0.00185058,-0.00365907,-1.86821983,165.97383496,0.02502134,0.03597980,0.04910657,-0.04723436,-0.43107516,1.43714467,-71.06329505,-15.40951197,89.61455608
0.00187442,-0.00370355,-1.86239418,168.36007655,0.02502221,0.03682721,0.04909632,-0.04720013,-0.42877133,1.43362285,-71.39680367,-15.40951197,90.05923424
0.00189827,-0.00374789,-1.85644393,170.73804072,0.02502309,0.03767964,0.04908612,-0.04716599,-0.42643134,1.43001259,-71.72377158,-15.40951197,90.49519145
0.00192211,-0.00379209,-1.85036921,173.10747761,0.02502400,0.03853699,0.04907598,-0.04713193,-0.42405531,1.42631389,-72.04437193,-15.40951197,90.92265859
0.00194596,-0.00383614,-1.84417014,175.46814182,0.02502493,0.03939915,0.04906590,-0.04709796,-0.42164338,1.42252676,-72.35877256,-15.40951197,91.34185942
0.00196981,-0.00388004,-1.83784691,177.81979214,0.02502588,0.04026604,0.04905587,-0.04706409,-0.41919569,1.41865122,-72.66713610,-15.40951197,91.75301082
0.00199365,-0.00392379,-1.83139970,180.16219129,0.02502685,0.04113757,0.04904591,-0.04703031,-0.41671236,1.41468734,-72.96962022,-15.40951197,92.15632297
0.00201750,-0.00396738,-1.82482873,182.49510571,0.02502784,0.04201364,0.04903600,-0.04699662,-0.41419354,1.41063519,-73.26637769,-15.40951197,92.55199959
0.00204134,-0.00401082,-1.81813424,184.81830530,0.02502886,0.04289418,0.04902615,-0.04696303,-0.41163938,1.40649486,-73.55755660,-15.40951197,92.94023815
0.00206519,-0.00405409,-1.81131649,187.13156325,0.02502989,0.04377910,0.04901637,-0.04692954,-0.40905003,1.40226647,-73.84330051,-15.40951197,93.32123003
0.00208904,-0.00409720,-1.80437578,189.43465581,0.02503094,0.04466831,0.04900664,-0.04689615,-0.40642563,1.39795014,-74.12374857,-15.40951197,93.69516077
0.00211288,-0.00414015,-1.79731240,191.72736213,0.02503202,0.04556174,0.04899698,-0.04686287,-0.40376636,1.39354604,-74.39903565,-15.40951197,94.06221021
0.00213673,-0.00418292,-1.79012668,194.00946405,0.02503312,0.04645932,0.04898739,-0.04682969,-0.40107235,1.38905432,-74.66929253,-15.40951197,94.42255271
0.00216057,-0.00422552,-1.78281897,196.28074598,0.02503424,0.04736095,0.04897786,-0.04679662,-0.39834379,1.38447518,-74.93464600,-15.40951197,94.77635734
0.00218442,-0.00426795,-1.77538964,198.54099471,0.02503538,0.04826658,0.04896839,-0.04676366,-0.39558083,1.37980881,-75.19521899,-15.40951197,95.12378800
0.00220827,-0.00431019,-1.76783908,200.78999929,0.02503654,0.04917613,0.04895899,-0.04673082,-0.39278364,1.37505545,-75.45113073,-15.40951197,95.46500365
0.00223211,-0.00435226,-1.76016770,203.02755087,0.02503772,0.05008953,0.04894966,-0.04669809,-0.38995239,1.37021531,-75.70249682,-15.40951197,95.80015843
0.00225596,-0.00439414,-1.75237594,205.25344262,0.02503893,0.05100672,0.04894039,-0.04666547,-0.38708727,1.36528867,-75.94942938,-15.40951197,96.12940185
0.00227981,-0.00443583,-1.74446423,207.46746957,0.02504015,0.05192762,0.04893120,-0.04663297,-0.38418844,1.36027579,-76.19203718,-15.40951197,96.45287891
0.00230365,-0.00447733,-1.73643304,209.66942853,0.02504140,0.05285217,0.04892207,-0.04660060,-0.38125610,1.35517695,-76.43042572,-15.40951197,96.77073031
0.00232750,-0.00451864,-1.72828287,211.85911799,0.02504267,0.05378030,0.04891301,-0.04656834,-0.37829041,1.34999245,-76.66469737,-15.40951197,97.08309251
0.00235134,-0.00455976,-1.72001421,214.03633800,0.02504397,0.05471197,0.04890403,-0.04653621,-0.37529159,1.34472262,-76.89495144,-15.40951197,97.39009794
0.00237519,-0.00460067,-1.71162759,216.20089016,0.02504528,0.05564709,0.04889512,-0.04650421,-0.37225980,1.33936778,-77.12128431,-15.40951197,97.69187510
0.00239904,-0.00464139,-1.70312354,218.35257746,0.02504662,0.05658563,0.04888627,-0.04647234,-0.36919526,1.33392828,-77.34378952,-15.40951197,97.98854870
0.00242288,-0.00468190,-1.69450263,220.49120428,0.02504798,0.05752751,0.04887751,-0.04644059,-0.36609814,1.32840449,-77.56255784,-15.40951197,98.28023979
0.00244673,-0.00472220,-1.68576543,222.61657628,0.02504937,0.05847269,0.04886881,-0.04640898,-0.36296867,1.32279676,-77.77767740,-15.40951197,98.56706587
0.00247057,-0.00476230,-1.67691253,224.72850040,0.02505077,0.05942111,0.04886020,-0.04637751,-0.35980702,1.31710550,-77.98923376,-15.40951197,98.84914103
0.00249442,-0.00480218,-1.66794454,226.82678475,0.02505220,0.06037271,0.04885166,-0.04634617,-0.35661343,1.31133111,-78.19731000,-15.40951197,99.12657601
0.00251827,-0.00484184,-1.65886208,228.91123862,0.02505365,0.06132744,0.04884319,-0.04631497,-0.35338808,1.30547401,-78.40198678,-15.40951197,99.39947839
0.00254211,-0.00488129,-1.64966580,230.98167242,0.02505512,0.06228526,0.04883480,-0.04628391,-0.35013119,1.29953461,-78.60334246,-15.40951197,99.66795262
0.00256596,-0.00492052,-1.64035636,233.03789766,0.02505662,0.06324611,0.04882649,-0.04625299,-0.34684298,1.29351338,-78.80145314,-15.40951197,99.93210019
0.00258981,-0.00495952,-1.63093442,235.07972692,0.02505814,0.06420994,0.04881826,-0.04622222,-0.34352367,1.28741076,-78.99639274,-15.40951197,100.19201966
0.00261365,-0.00499830,-1.62140068,237.10697382,0.02505968,0.06517671,0.04881011,-0.04619159,-0.34017346,1.28122722,-79.18823310,-15.40951197,100.44780681
0.00263750,-0.00503685,-1.61175585,239.11945301,0.02506125,0.06614636,0.04880204,-0.04616111,-0.33679260,1.27496325,-79.37704401,-15.40951197,100.69955469
0.00266134,-0.00507517,-1.60200063,241.11698020,0.02506284,0.06711886,0.04879405,-0.04613079,-0.33338129,1.26861934,-79.56289330,-15.40951197,100.94735375
0.00268519,-0.00511325,-1.59213578,243.09937206,0.02506445,0.06809416,0.04878614,-0.04610061,-0.32993978,1.26219600,-79.74584691,-15.40951197,101.19129189
0.00270904,-0.00515110,-1.58216203,245.06644632,0.02506609,0.06907222,0.04877831,-0.04607059,-0.32646829,1.25569374,-79.92596892,-15.40951197,101.43145457
0.00273288,-0.00518871,-1.57208016,247.01802171,0.02506774,0.07005299,0.04877057,-0.04604072,-0.32296705,1.24911311,-80.10332164,-15.40951197,101.66792487
0.00275673,-0.00522608,-1.56189095,248.95391797,0.02506943,0.07103643,0.04876291,-0.04601102,-0.31943631,1.24245464,-80.27796566,-15.40951197,101.90078356
0.00278057,-0.00526320,-1.55159518,250.87395587,0.02507113,0.07202250,0.04875533,-0.04598147,-0.31587630,1.23571888,-80.44995990,-15.40951197,102.13010921
0.00280442,-0.00530007,-1.54119367,252.77795723,0.02507286,0.07301116,0.04874784,-0.04595208,-0.31228726,1.22890642,-80.61936166,-15.40951197,102.35597822
0.00282827,-0.00533670,-1.53068725,254.66574492,0.02507461,0.07400238,0.04874044,-0.04592286,-0.30866943,1.22201782,-80.78622668,-15.40951197,102.57846492
0.00285211,-0.00537308,-1.52007675,256.53714285,0.02507639,0.07499611,0.04873312,-0.04589380,-0.30502308,1.21505367,-80.95060920,-15.40951197,102.79764161
0.00287596,-0.00540920,-1.50936302,258.39197607,0.02507819,0.07599231,0.04872589,-0.04586491,-0.30134844,1.20801458,-81.11256197,-15.40951197,103.01357864
0.00289980,-0.00544506,-1.49854692,260.23007070,0.02508002,0.07699096,0.04871875,-0.04583619,-0.29764577,1.20090115,-81.27213636,-15.40951197,103.22634449
0.00292365,-0.00548066,-1.48762934,262.05125400,0.02508186,0.07799201,0.04871170,-0.04580764,-0.29391532,1.19371402,-81.42938233,-15.40951197,103.43600578
0.00294750,-0.00551601,-1.47661117,263.85535441,0.02508374,0.07899543,0.04870473,-0.04577926,-0.29015736,1.18645381,-81.58434853,-15.40951197,103.64262738
0.00297134,-0.00555109,-1.46549332,265.64220155,0.02508563,0.08000119,0.04869786,-0.04575105,-0.28637214,1.17912118,-81.73708231,-15.40951197,103.84627243
0.00299519,-0.00558590,-1.45427669,267.41162625,0.02508755,0.08100925,0.04869108,-0.04572303,-0.28255992,1.17171677,-81.88762979,-15.40951197,104.04700240
0.00301904,-0.00562044,-1.44296223,269.16346061,0.02508949,0.08201958,0.04868438,-0.04569517,-0.27872098,1.16424125,-82.03603587,-15.40951197,104.24487717
0.00304288,-0.00565472,-1.43155088,270.89753801,0.02509146,0.08303214,0.04867778,-0.04566750,-0.27485558,1.15669530,-82.18234427,-15.40951197,104.43995504
0.00306673,-0.00568872,-1.42004359,272.61369314,0.02509345,0.08404691,0.04867128,-0.04564001,-0.27096398,1.14907961,-82.32659759,-15.40951197,104.63229280
0.00309057,-0.00572244,-1.40844134,274.31176207,0.02509547,0.08506386,0.04866486,-0.04561270,-0.26704648,1.14139486,-82.46883732,-15.40951197,104.82194577
0.00311442,-0.00575589,-1.39674510,275.99158223,0.02509751,0.08608295,0.04865854,-0.04558557,-0.26310333,1.13364178,-82.60910388,-15.40951197,105.00896786
0.00313827,-0.00578905,-1.38495588,277.65299251,0.02509958,0.08710415,0.04865231,-0.04555863,-0.25913482,1.12582106,-82.74743667,-15.40951197,105.19341157
0.00316211,-0.00582194,-1.37307468,279.29583328,0.02510167,0.08812744,0.04864618,-0.04553188,-0.25514123,1.11793345,-82.88387407,-15.40951197,105.37532811
0.00318596,-0.00585454,-1.36110251,280.91994640,0.02510378,0.08915279,0.04864014,-0.04550532,-0.25112284,1.10997967,-83.01845351,-15.40951197,105.55476735
0.00320980,-0.00588685,-1.34904041,282.52517529,0.02510592,0.09018016,0.04863420,-0.04547894,-0.24707994,1.10196047,-83.15121144,-15.40951197,105.73177793
0.00323365,-0.00591888,-1.33688942,284.11136498,0.02510808,0.09120954,0.04862836,-0.04545276,-0.24301281,1.09387660,-83.28218344,-15.40951197,105.90640726
0.00325750,-0.00595061,-1.32465059,285.67836213,0.02511027,0.09224089,0.04862261,-0.04542678,-0.23892175,1.08572884,-83.41140416,-15.40951197,106.07870156
0.00328134,-0.00598205,-1.31232499,287.22601508,0.02511248,0.09327420,0.04861697,-0.04540098,-0.23480705,1.07751794,-83.53890743,-15.40951197,106.24870591
0.00330519,-0.00601320,-1.29991369,288.75417389,0.02511472,0.09430942,0.04861142,-0.04537539,-0.23066900,1.06924469,-83.66472620,-15.40951197,106.41646428
0.00332904,-0.00604405,-1.28741778,290.26269040,0.02511698,0.09534654,0.04860597,-0.04534999,-0.22650790,1.06090988,-83.78889265,-15.40951197,106.58201955
0.00335288,-0.00607460,-1.27483836,291.75141826,0.02511926,0.09638554,0.04860061,-0.04532479,-0.22232405,1.05251430,-83.91143816,-15.40951197,106.74541355
0.00337673,-0.00610485,-1.26217653,293.22021297,0.02512157,0.09742638,0.04859536,-0.04529979,-0.21811776,1.04405878,-84.03239332,-15.40951197,106.90668710
0.00340057,-0.00613479,-1.24943343,294.66893194,0.02512391,0.09846904,0.04859021,-0.04527500,-0.21388931,1.03554411,-84.15178802,-15.40951197,107.06588003
0.00342442,-0.00616443,-1.23661016,296.09743451,0.02512627,0.09951351,0.04858516,-0.04525040,-0.20963903,1.02697113,-84.26965139,-15.40951197,107.22303120
0.00344827,-0.00619377,-1.22370788,297.50558202,0.02512866,0.10055976,0.04858021,-0.04522602,-0.20536721,1.01834067,-84.38601190,-15.40951197,107.37817855
0.00347211,-0.00622279,-1.21072774,298.89323784,0.02513107,0.10160776,0.04857537,-0.04520184,-0.20107418,1.00965356,-84.50089731,-15.40951197,107.53135910
0.00349596,-0.00625151,-1.19767089,300.26026740,0.02513350,0.10265749,0.04857062,-0.04517787,-0.19676023,1.00091066,-84.61433474,-15.40951197,107.68260900
0.00351980,-0.00627991,-1.18453850,301.60653828,0.02513596,0.10370894,0.04856598,-0.04515410,-0.19242569,0.99211281,-84.72635065,-15.40951197,107.83196354
0.00354365,-0.00630800,-1.17133176,302.93192020,0.02513845,0.10476207,0.04856145,-0.04513055,-0.18807087,0.98326089,-84.83697089,-15.40951197,107.97945719
0.00356750,-0.00633578,-1.15805184,304.23628508,0.02514096,0.10581687,0.04855701,-0.04510721,-0.18369609,0.97435576,-84.94622070,-15.40951197,108.12512361
0.00359134,-0.00636323,-1.14469996,305.51950711,0.02514349,0.10687333,0.04855269,-0.04508408,-0.17930166,0.96539830,-85.05412474,-15.40951197,108.26899567
0.00361519,-0.00639037,-1.13127731,306.78146273,0.02514606,0.10793141,0.04854846,-0.04506117,-0.17488792,0.95638939,-85.16070709,-15.40951197,108.41110547
0.00363904,-0.00641718,-1.11778511,308.02203076,0.02514864,0.10899109,0.04854435,-0.04503847,-0.17045518,0.94732993,-85.26599128,-15.40951197,108.55148439
0.00366288,-0.00644368,-1.10422459,309.24109235,0.02515125,0.11005237,0.04854033,-0.04501599,-0.16600378,0.93822081,-85.37000030,-15.40951197,108.69016307
0.00368673,-0.00646985,-1.09059697,310.43853107,0.02515389,0.11111522,0.04853643,-0.04499372,-0.16153403,0.92906295,-85.47275660,-15.40951197,108.82717147
0.00371057,-0.00649569,-1.07690350,311.61423296,0.02515655,0.11217961,0.04853263,-0.04497168,-0.15704626,0.91985724,-85.57428213,-15.40951197,108.96253886
0.00373442,-0.00652121,-1.06314543,312.76808652,0.02515924,0.11324554,0.04852894,-0.04494985,-0.15254082,0.91060462,-85.67459836,-15.40951197,109.09629383
0.00375827,-0.00654639,-1.04932402,313.89998280,0.02516195,0.11431298,0.04852536,-0.04492825,-0.14801802,0.90130600,-85.77372625,-15.40951197,109.22846435
0.00378211,-0.00657125,-1.03544053,315.00981540,0.02516469,0.11538192,0.04852188,-0.04490687,-0.14347821,0.89196232,-85.87168631,-15.40951197,109.35907776
0.00380596,-0.00659578,-1.02149623,316.09748054,0.02516746,0.11645234,0.04851851,-0.04488571,-0.13892172,0.88257451,-85.96849857,-15.40951197,109.48816077
0.00382980,-0.00661997,-1.00749240,317.16287704,0.02517025,0.11752422,0.04851525,-0.04486478,-0.13434888,0.87314352,-86.06418264,-15.40951197,109.61573953
0.00385365,-0.00664382,-0.99343033,318.20590644,0.02517306,0.11859754,0.04851211,-0.04484407,-0.12976004,0.86367029,-86.15875768,-15.40951197,109.74183959
0.00387750,-0.00666735,-0.97931132,319.22647294,0.02517590,0.11967229,0.04850907,-0.04482359,-0.12515554,0.85415578,-86.25224244,-15.40951197,109.86648593
0.00390134,-0.00669053,-0.96513666,320.22448352,0.02517877,0.12074845,0.04850614,-0.04480333,-0.12053571,0.84460095,-86.34465525,-15.40951197,109.98970301
0.00392519,-0.00671338,-0.95090767,321.19984791,0.02518166,0.12182601,0.04850332,-0.04478331,-0.11590091,0.83500676,-86.43601404,-15.40951197,110.11151474
0.00394903,-0.00673588,-0.93662565,322.15247864,0.02518458,0.12290494,0.04850061,-0.04476351,-0.11125147,0.82537418,-86.52633637,-15.40951197,110.23194451
0.00397288,-0.00675804,-0.92229194,323.08229108,0.02518752,0.12398524,0.04849801,-0.04474394,-0.10658775,0.81570419,-86.61563940,-15.40951197,110.35101521
0.00399673,-0.00677987,-0.90790785,323.98920346,0.02519049,0.12506688,0.04849553,-0.04472461,-0.10191008,0.80599777,-86.70393993,-15.40951197,110.46874925
0.00402057,-0.00680134,-0.89347472,324.87313692,0.02519349,0.12614986,0.04849315,-0.04470550,-0.09721882,0.79625590,-86.79125439,-15.40951197,110.58516854
0.00404442,-0.00682248,-0.87899388,325.73401548,0.02519651,0.12723416,0.04849089,-0.04468663,-0.09251431,0.78647957,-86.87759889,-15.40951197,110.70029453
0.00406827,-0.00684327,-0.86446668,326.57176615,0.02519956,0.12831976,0.04848874,-0.04466800,-0.08779691,0.77666977,-86.96298917,-15.40951197,110.81414823
0.00409211,-0.00686371,-0.84989448,327.38631888,0.02520263,0.12940665,0.04848670,-0.04464959,-0.08306697,0.76682751,-87.04744064,-15.40951197,110.92675019
0.00411596,-0.00688380,-0.83527861,328.17760663,0.02520573,0.13049482,0.04848478,-0.04463142,-0.07832484,0.75695378,-87.13096840,-15.40951197,111.03812054
0.00413980,-0.00690354,-0.82062045,328.94556538,0.02520885,0.13158424,0.04848297,-0.04461349,-0.07357087,0.74704958,-87.21358723,-15.40951197,111.14827899
0.00416365,-0.00692293,-0.80592136,329.69013413,0.02521200,0.13267492,0.04848127,-0.04459580,-0.06880543,0.73711594,-87.29531161,-15.40951197,111.25724482
0.00418750,-0.00694198,-0.79118270,330.41125497,0.02521518,0.13376682,0.04847969,-0.04457834,-0.06402885,0.72715385,-87.37615569,-15.40951197,111.36503694
0.00421134,-0.00696067,-0.77640585,331.10887306,0.02521838,0.13485995,0.04847822,-0.04456112,-0.05924151,0.71716434,-87.45613338,-15.40951197,111.47167385
0.00423519,-0.00697901,-0.76159218,331.78293666,0.02522161,0.13595429,0.04847686,-0.04454413,-0.05444376,0.70714842,-87.53525825,-15.40951197,111.57717368
0.00425903,-0.00699699,-0.74674307,332.43339714,0.02522487,0.13704982,0.04847562,-0.04452739,-0.04963595,0.69710712,-87.61354363,-15.40951197,111.68155419
0.00428288,-0.00701462,-0.73185992,333.06020904,0.02522815,0.13814653,0.04847449,-0.04451089,-0.04481845,0.68704147,-87.69100257,-15.40951197,111.78483277
0.00430673,-0.00703189,-0.71694410,333.66333002,0.02523146,0.13924441,0.04847348,-0.04449462,-0.03999161,0.67695248,-87.76764785,-15.40951197,111.88702647
0.00433057,-0.00704881,-0.70199700,334.24272091,0.02523479,0.14034345,0.04847259,-0.04447860,-0.03515580,0.66684120,-87.84349199,-15.40951197,111.98815200
0.00435442,-0.00706537,-0.68702003,334.79834574,0.02523815,0.14144364,0.04847181,-0.04446282,-0.03031137,0.65670866,-87.91854728,-15.40951197,112.08822572
0.00437827,-0.00708158,-0.67201457,335.33017170,0.02524153,0.14254495,0.04847114,-0.04444728,-0.02545869,0.64655588,-87.99282574,-15.40951197,112.18726367
0.00440211,-0.00709742,-0.65698203,335.83816921,0.02524495,0.14364740,0.04847059,-0.04443199,-0.02059811,0.63638391,-88.06633917,-15.40951197,112.28528157
0.00442596,-0.00711291,-0.64192380,336.32231189,0.02524839,0.14475095,0.04847016,-0.04441693,-0.01573000,0.62619380,-88.13909912,-15.40951197,112.38229483
0.00444980,-0.00712804,-0.62684130,336.78257659,0.02525185,0.14585560,0.04846984,-0.04440212,-0.01085473,0.61598657,-88.21111692,-15.40951197,112.47831857
0.00447365,-0.00714281,-0.61173592,337.21894339,0.02525534,0.14696133,0.04846964,-0.04438755,-0.00597265,0.60576328,-88.28240369,-15.40951197,112.57336760
0.00449750,-0.00715721,-0.59660908,337.63139559,0.02525886,0.14806815,0.04846956,-0.04437323,-0.00108412,0.59552496,-88.35297031,-15.40951197,112.66745642
0.00452134,-0.00717126,-0.58146219,338.01991976,0.02526240,0.14917603,0.04846959,-0.04435915,0.00381048,0.58527267,-88.42282747,-15.40951197,112.76059930
0.00454519,-0.00718494,-0.56629665,338.38450570,0.02526597,0.15028496,0.04846974,-0.04434532,0.00871080,0.57500745,-88.49198563,-15.40951197,112.85281019
0.00456903,-0.00719827,-0.55111387,338.72514645,0.02526957,0.15139494,0.04847000,-0.04433173,0.01361647,0.56473035,-88.56045508,-15.40951197,112.94410278
0.00459288,-0.00721123,-0.53591528,339.04183831,0.02527319,0.15250596,0.04847039,-0.04431839,0.01852714,0.55444241,-88.62824588,-15.40951197,113.03449052
0.00461673,-0.00722383,-0.52070228,339.33458085,0.02527684,0.15361799,0.04847089,-0.04430529,0.02344242,0.54414470,-88.69536792,-15.40951197,113.12398658
0.00464057,-0.00723606,-0.50547628,339.60337687,0.02528052,0.15473105,0.04847151,-0.04429243,0.02836198,0.53383826,-88.76183090,-15.40951197,113.21260388
0.00466442,-0.00724793,-0.49023870,339.84823243,0.02528422,0.15584510,0.04847224,-0.04427983,0.03328543,0.52352413,-88.82764432,-15.40951197,113.30035511
0.00468826,-0.00725944,-0.47499096,340.06915684,0.02528795,0.15696015,0.04847309,-0.04426747,0.03821241,0.51320338,-88.89281752,-15.40951197,113.38725271
0.00471211,-0.00727059,-0.45973447,340.26616265,0.02529171,0.15807619,0.04847406,-0.04425535,0.04314257,0.50287704,-88.95735966,-15.40951197,113.47330889
0.00473596,-0.00728137,-0.44447065,340.43926565,0.02529549,0.15919320,0.04847515,-0.04424348,0.04807554,0.49254618,-89.02127971,-15.40951197,113.55853563
0.00475980,-0.00729178,-0.42920089,340.58848488,0.02529930,0.16031117,0.04847636,-0.04423186,0.05301095,0.48221184,-89.08458650,-15.40951197,113.64294468
0.00478365,-0.00730184,-0.41392663,340.71384259,0.02530314,0.16143010,0.04847768,-0.04422048,0.05794845,0.47187508,-89.14728869,-15.40951197,113.72654760
0.00480750,-0.00731152,-0.39864927,340.81536426,0.02530700,0.16254998,0.04847912,-0.04420936,0.06288767,0.46153694,-89.20939477,-15.40951197,113.80935571
0.00483134,-0.00732085,-0.38337022,340.89307857,0.02531089,0.16367080,0.04848068,-0.04419847,0.06782825,0.45119847,-89.27091308,-15.40951197,113.89138012
0.00485519,-0.00732981,-0.36809090,340.94701743,0.02531481,0.16479255,0.04848235,-0.04418784,0.07276982,0.44086072,-89.33185181,-15.40951197,113.97263176
0.00487903,-0.00733840,-0.35281270,340.97721591,0.02531875,0.16591522,0.04848415,-0.04417745,0.07771204,0.43052474,-89.39221899,-15.40951197,114.05312133
0.00488745,-0.00734135,-0.34742164,340.98221268,0.02532015,0.16631162,0.04848481,-0.04417384,0.07945621,0.42687785,-89.41338728,-15.40951197,114.08134572
0.00489586,-0.00734425,-0.34203096,340.98425946,0.02532155,0.16670813,0.04848549,-0.04417026,0.08120039,0.42323135,-89.43448572,-15.40951197,114.10947697
0.00489726,-0.00734473,-0.34113596,340.98431387,0.02532178,0.16677398,0.04848560,-0.04416967,0.08148999,0.42262595,-89.43798203,-15.40951197,114.11413871
0.00489775,-0.00734490,-0.34082206,340.98431069,0.02532186,0.16679707,0.04848564,-0.04416946,0.08159156,0.42241362,-89.43920786,-15.40951197,114.11577316
0.00489823,-0.00734506,-0.34051516,340.98427861,0.02532194,0.16681965,0.04848568,-0.04416926,0.08169087,0.42220602,-89.44040612,-15.40951197,114.11737084
0.00490302,-0.00734668,-0.33744624,340.98224332,0.02532274,0.16704548,0.04848607,-0.04416724,0.08268392,0.42013016,-89.45237635,-15.40951197,114.13333115
0.00492687,-0.00735455,-0.32217555,340.92585931,0.02532674,0.16816997,0.04848810,-0.04415735,0.08762608,0.40980163,-89.51162070,-15.40951197,114.21232361
0.00495071,-0.00736205,-0.30691419,340.79283513,0.02533076,0.16929535,0.04849025,-0.04414770,0.09256681,0.39948099,-89.57031679,-15.40951197,114.29058507
0.00497456,-0.00736919,-0.29166677,340.58380805,0.02533481,0.17042162,0.04849252,-0.04413830,0.09750493,0.38917170,-89.62847212,-15.40951197,114.36812550
0.00499841,-0.00737596,-0.27643784,340.29954231,0.02533889,0.17154877,0.04849490,-0.04412914,0.10243931,0.37887715,-89.68609400,-15.40951197,114.44495468
0.00502225,-0.00738237,-0.26123192,339.94092470,0.02534300,0.17267679,0.04849740,-0.04412023,0.10736881,0.36860073,-89.74318967,-15.40951197,114.52108223
0.00504610,-0.00738842,-0.24605346,339.50895962,0.02534713,0.17380568,0.04850002,-0.04411156,0.11229231,0.35834577,-89.79976618,-15.40951197,114.59651759
0.00506994,-0.00739410,-0.23090685,339.00476380,0.02535128,0.17493542,0.04850276,-0.04410314,0.11720870,0.34811555,-89.85583052,-15.40951197,114.67127003
0.00509379,-0.00739943,-0.21579641,338.42956044,0.02535547,0.17606600,0.04850561,-0.04409496,0.12211690,0.33791331,-89.91138950,-15.40951197,114.74534867
0.00511764,-0.00740440,-0.20072637,337.78467311,0.02535968,0.17719743,0.04850858,-0.04408702,0.12701583,0.32774221,-89.96644984,-15.40951197,114.81876246
0.00514148,-0.00740900,-0.18570091,337.07151929,0.02536392,0.17832969,0.04851167,-0.04407933,0.13190446,0.31760537,-90.02101814,-15.40951197,114.89152020
0.00516533,-0.00741325,-0.17072409,336.29160368,0.02536819,0.17946277,0.04851487,-0.04407187,0.13678175,0.30750583,-90.07510089,-15.40951197,114.96363054
0.00518918,-0.00741715,-0.15579988,335.44651125,0.02537248,0.18059667,0.04851819,-0.04406466,0.14164670,0.29744658,-90.12870446,-15.40951197,115.03510196
0.00521302,-0.00742068,-0.14093216,334.53790025,0.02537680,0.18173138,0.04852163,-0.04405769,0.14649834,0.28743050,-90.18183511,-15.40951197,115.10594283
0.00523687,-0.00742387,-0.12612472,333.56749497,0.02538115,0.18286689,0.04852518,-0.04405095,0.15133571,0.27746043,-90.23449900,-15.40951197,115.17616134
0.00526071,-0.00742670,-0.11138122,332.53707860,0.02538552,0.18400320,0.04852885,-0.04404445,0.15615790,0.26753911,-90.28670217,-15.40951197,115.24576557
0.00528456,-0.00742918,-0.09670522,331.44848599,0.02538992,0.18514030,0.04853263,-0.04403819,0.16096399,0.25766921,-90.33845057,-15.40951197,115.31476344
0.00530841,-0.00743131,-0.08210017,330.30359648,0.02539435,0.18627818,0.04853652,-0.04403216,0.16575313,0.24785331,-90.38975006,-15.40951197,115.38316276
0.00533225,-0.00743310,-0.06756941,329.10432683,0.02539881,0.18741683,0.04854053,-0.04402637,0.17052448,0.23809389,-90.44060637,-15.40951197,115.45097118
0.00535610,-0.00743454,-0.05311615,327.85262429,0.02540329,0.18855626,0.04854466,-0.04402081,0.17527722,0.22839337,-90.49102517,-15.40951197,115.51819623
0.00537994,-0.00743563,-0.03874348,326.55045978,0.02540780,0.18969644,0.04854889,-0.04401548,0.18001057,0.21875406,-90.54101200,-15.40951197,115.58484534
0.00540379,-0.00743638,-0.02445440,325.19982130,0.02541234,0.19083739,0.04855324,-0.04401038,0.18472379,0.20917818,-90.59057233,-15.40951197,115.65092579
0.00542764,-0.00743680,-0.01025174,323.80270762,0.02541690,0.19197908,0.04855770,-0.04400550,0.18941614,0.19966789,-90.63971154,-15.40951197,115.71644473
0.00545148,-0.00743687,0.00386174,322.36112208,0.02542149,0.19312151,0.04856227,-0.04400085,0.19408695,0.19022521,-90.68843491,-15.40951197,115.78140922
0.00547533,-0.00743661,0.01788344,320.87706685,0.02542611,0.19426468,0.04856696,-0.04399643,0.19873554,0.18085210,-90.73674763,-15.40951197,115.84582619
0.00549918,-0.00743602,0.03181086,319.35253731,0.02543076,0.19540858,0.04857175,-0.04399223,0.20336130,0.17155044,-90.78465483,-15.40951197,115.90970245
0.00552302,-0.00743510,0.04564163,317.78951686,0.02543543,0.19655321,0.04857666,-0.04398825,0.20796362,0.16232198,-90.83216152,-15.40951197,115.97304471
0.00554687,-0.00743385,0.05937350,316.18997199,0.02544013,0.19769855,0.04858167,-0.04398448,0.21254193,0.15316842,-90.87927267,-15.40951197,116.03585957
0.00557071,-0.00743227,0.07300433,314.55584772,0.02544486,0.19884461,0.04858679,-0.04398094,0.21709569,0.14409136,-90.92599312,-15.40951197,116.09815351
0.00559456,-0.00743036,0.08653210,312.88906332,0.02544961,0.19999137,0.04859202,-0.04397761,0.22162439,0.13509229,-90.97232768,-15.40951197,116.15993292
0.00561841,-0.00742814,0.09995492,311.19150844,0.02545440,0.20113883,0.04859736,-0.04397450,0.22612756,0.12617264,-91.01828105,-15.40951197,116.22120408
0.00564225,-0.00742560,0.11327098,309.46503955,0.02545921,0.20228699,0.04860281,-0.04397159,0.23060473,0.11733375,-91.06385787,-15.40951197,116.28197317
0.00566610,-0.00742274,0.12647862,307.71147665,0.02546404,0.20343583,0.04860836,-0.04396890,0.23505549,0.10857687,-91.10906270,-15.40951197,116.34224628
0.00568994,-0.00741957,0.13957627,305.93260048,0.02546891,0.20458536,0.04861402,-0.04396641,0.23947943,0.09990316,-91.15390003,-15.40951197,116.40202938
0.00571379,-0.00741608,0.15256246,304.13014983,0.02547380,0.20573557,0.04861978,-0.04396414,0.24387619,0.09131373,-91.19837427,-15.40951197,116.46132837
0.00573764,-0.00741229,0.16543583,302.30581940,0.02547872,0.20688645,0.04862565,-0.04396206,0.24824541,0.08280958,-91.24248978,-15.40951197,116.52014905
0.00576148,-0.00740819,0.17819514,300.46125779,0.02548367,0.20803800,0.04863162,-0.04396019,0.25258678,0.07439164,-91.28625084,-15.40951197,116.57849713
0.00578533,-0.00740379,0.19083922,298.59806589,0.02548864,0.20919021,0.04863769,-0.04395851,0.25690001,0.06606080,-91.32966165,-15.40951197,116.63637821
0.00580917,-0.00739909,0.20336700,296.71779550,0.02549365,0.21034307,0.04864387,-0.04395703,0.26118482,0.05781782,-91.37272636,-15.40951197,116.69379783
0.00583302,-0.00739410,0.21577752,294.82194827,0.02549868,0.21149659,0.04865015,-0.04395575,0.26544097,0.04966345,-91.41544906,-15.40951197,116.75076142
0.00585687,-0.00738880,0.22806990,292.91197485,0.02550373,0.21265075,0.04865653,-0.04395466,0.26966823,0.04159832,-91.45783376,-15.40951197,116.80727436
0.00588071,-0.00738322,0.24024334,290.98927433,0.02550882,0.21380555,0.04866301,-0.04395377,0.27386639,0.03362304,-91.49988443,-15.40951197,116.86334192
0.00590456,-0.00737735,0.25229714,289.05519387,0.02551393,0.21496099,0.04866959,-0.04395306,0.27803528,0.02573814,-91.54160495,-15.40951197,116.91896928
0.00592841,-0.00737119,0.26423065,287.11102856,0.02551907,0.21611706,0.04867627,-0.04395254,0.28217472,0.01794407,-91.58299916,-15.40951197,116.97416156
0.00595225,-0.00736475,0.27604333,285.15802149,0.02552424,0.21727376,0.04868305,-0.04395220,0.28628459,0.01024126,-91.62407085,-15.40951197,117.02892381
0.00597610,-0.00735802,0.28773469,283.19736398,0.02552943,0.21843107,0.04868993,-0.04395205,0.29036475,0.00263006,-91.66482372,-15.40951197,117.08326097
0.00599994,-0.00735102,0.29930432,281.23019603,0.02553465,0.21958901,0.04869690,-0.04395208,0.29441509,-0.00488923,-91.70526145,-15.40951197,117.13717794
0.00602379,-0.00734375,0.31075189,279.25760682,0.02553990,0.22074755,0.04870397,-0.04395228,0.29843552,-0.01231636,-91.74538764,-15.40951197,117.19067953
0.00604764,-0.00733621,0.32207710,277.28063549,0.02554518,0.22190670,0.04871113,-0.04395266,0.30242598,-0.01965112,-91.78520584,-15.40951197,117.24377047
0.00607148,-0.00732839,0.33327975,275.30027194,0.02555049,0.22306646,0.04871839,-0.04395322,0.30638640,-0.02689336,-91.82471956,-15.40951197,117.29645543
0.00609533,-0.00732031,0.34435968,273.31745774,0.02555582,0.22422681,0.04872574,-0.04395395,0.31031673,-0.03404295,-91.86393224,-15.40951197,117.34873900
0.00611917,-0.00731197,0.35531678,271.33308726,0.02556118,0.22538775,0.04873319,-0.04395484,0.31421695,-0.04109983,-91.90284729,-15.40951197,117.40062573
0.00614302,-0.00730337,0.36615100,269.34800873,0.02556657,0.22654928,0.04874073,-0.04395591,0.31808703,-0.04806397,-91.94146804,-15.40951197,117.45212006
0.00616687,-0.00729451,0.37686234,267.36302549,0.02557199,0.22771140,0.04874836,-0.04395713,0.32192699,-0.05493536,-91.97979779,-15.40951197,117.50322640
0.00619071,-0.00728539,0.38745085,265.37889723,0.02557743,0.22887410,0.04875608,-0.04395852,0.32573681,-0.06171404,-92.01783979,-15.40951197,117.55394907
0.00621456,-0.00727603,0.39791662,263.39634138,0.02558290,0.23003737,0.04876389,-0.04396008,0.32951653,-0.06840010,-92.05559725,-15.40951197,117.60429234
0.00623841,-0.00726642,0.40825978,261.41603441,0.02558840,0.23120121,0.04877180,-0.04396179,0.33326616,-0.07499363,-92.09307331,-15.40951197,117.65426042
0.00626225,-0.00725656,0.41848051,259.43861329,0.02559393,0.23236562,0.04877979,-0.04396365,0.33698575,-0.08149476,-92.13027108,-15.40951197,117.70385745
0.00628610,-0.00724646,0.42857902,257.46467690,0.02559948,0.23353059,0.04878787,-0.04396567,0.34067535,-0.08790367,-92.16719362,-15.40951197,117.75308751
0.00630994,-0.00723612,0.43855554,255.49478751,0.02560507,0.23469613,0.04879604,-0.04396784,0.34433501,-0.09422053,-92.20384396,-15.40951197,117.80195462
0.00633379,-0.00722555,0.44841037,253.52947222,0.02561068,0.23586221,0.04880429,-0.04397016,0.34796480,-0.10044557,-92.24022506,-15.40951197,117.85046276
0.00635764,-0.00721474,0.45814380,251.56922445,0.02561631,0.23702885,0.04881263,-0.04397263,0.35156480,-0.10657901,-92.27633987,-15.40951197,117.89861583
0.00638148,-0.00720370,0.46775619,249.61450541,0.02562198,0.23819603,0.04882106,-0.04397525,0.35513507,-0.11262111,-92.31219126,-15.40951197,117.94641769
0.00640533,-0.00719243,0.47724788,247.66574560,0.02562767,0.23936375,0.04882957,-0.04397800,0.35867572,-0.11857216,-92.34778208,-15.40951197,117.99387212
0.00642917,-0.00718094,0.48661928,245.72334618,0.02563340,0.24053201,0.04883816,-0.04398090,0.36218683,-0.12443244,-92.38311515,-15.40951197,118.04098287
0.00645302,-0.00716922,0.49587079,243.78768053,0.02563915,0.24170081,0.04884684,-0.04398394,0.36566851,-0.13020228,-92.41819323,-15.40951197,118.08775365
0.00647687,-0.00715729,0.50500285,241.85909557,0.02564492,0.24287014,0.04885560,-0.04398711,0.36912085,-0.13588200,-92.45301904,-15.40951197,118.13418807
0.00650071,-0.00714514,0.51401591,239.93791325,0.02565073,0.24403999,0.04886444,-0.04399042,0.37254397,-0.14147194,-92.48759529,-15.40951197,118.18028973
0.00652456,-0.00713277,0.52291046,238.02443187,0.02565656,0.24521037,0.04887337,-0.04399386,0.37593798,-0.14697248,-92.52192462,-15.40951197,118.22606217
0.00654841,-0.00712020,0.53168698,236.11892746,0.02566242,0.24638126,0.04888237,-0.04399743,0.37930301,-0.15238397,-92.55600964,-15.40951197,118.27150886
0.00657225,-0.00710742,0.54034597,234.22165510,0.02566831,0.24755268,0.04889146,-0.04400112,0.38263917,-0.15770680,-92.58985294,-15.40951197,118.31663326
0.00659610,-0.00709443,0.54888796,232.33285024,0.02567423,0.24872460,0.04890062,-0.04400495,0.38594659,-0.16294137,-92.62345705,-15.40951197,118.36143875
0.00661994,-0.00708124,0.55731349,230.45272993,0.02568017,0.24989703,0.04890986,-0.04400889,0.38922540,-0.16808808,-92.65682449,-15.40951197,118.40592867
0.00664379,-0.00706785,0.56562309,228.58149408,0.02568615,0.25106997,0.04891918,-0.04401296,0.39247574,-0.17314735,-92.68995773,-15.40951197,118.45010632
0.00666764,-0.00705427,0.57381734,226.71932667,0.02569215,0.25224341,0.04892858,-0.04401715,0.39569774,-0.17811960,-92.72285921,-15.40951197,118.49397496
0.00669148,-0.00704049,0.58189680,224.86639690,0.02569818,0.25341734,0.04893806,-0.04402146,0.39889154,-0.18300526,-92.75553133,-15.40951197,118.53753778
0.00671533,-0.00702652,0.58986205,223.02286035,0.02570424,0.25459177,0.04894761,-0.04402588,0.40205729,-0.18780476,-92.78797646,-15.40951197,118.58079795
0.00673917,-0.00701236,0.59771368,221.18886009,0.02571032,0.25576670,0.04895723,-0.04403041,0.40519512,-0.19251857,-92.82019694,-15.40951197,118.62375860
0.00676302,-0.00699801,0.60545229,219.36452778,0.02571643,0.25694210,0.04896693,-0.04403506,0.40830518,-0.19714711,-92.85219509,-15.40951197,118.66642280
0.00678687,-0.00698348,0.61307847,217.54998468,0.02572257,0.25811800,0.04897670,-0.04403981,0.41138761,-0.20169086,-92.88397318,-15.40951197,118.70879358
0.00681071,-0.00696877,0.62059285,215.74534275,0.02572874,0.25929437,0.04898655,-0.04404468,0.41444258,-0.20615027,-92.91553345,-15.40951197,118.75087394
0.00683456,-0.00695388,0.62799603,213.95070558,0.02573494,0.26047122,0.04899647,-0.04404965,0.41747023,-0.21052581,-92.94687812,-15.40951197,118.79266684
0.00685840,-0.00693882,0.63528865,212.16616944,0.02574117,0.26164855,0.04900646,-0.04405472,0.42047071,-0.21481794,-92.97800938,-15.40951197,118.83417518
0.00688225,-0.00692359,0.64247133,210.39182421,0.02574742,0.26282634,0.04901652,-0.04405989,0.42344418,-0.21902716,-93.00892938,-15.40951197,118.87540185
0.00690610,-0.00690818,0.64954471,208.62775435,0.02575370,0.26400461,0.04902666,-0.04406516,0.42639078,-0.22315392,-93.03964026,-15.40951197,118.91634969
0.00692994,-0.00689261,0.65650942,206.87403981,0.02576001,0.26518333,0.04903686,-0.04407053,0.42931069,-0.22719873,-93.07014410,-15.40951197,118.95702148
0.00695379,-0.00687687,0.66336610,205.13075702,0.02576635,0.26636252,0.04904713,-0.04407600,0.43220405,-0.23116205,-93.10044299,-15.40951197,118.99742000
0.00697764,-0.00686097,0.67011542,203.39797973,0.02577271,0.26754217,0.04905747,-0.04408156,0.43507103,-0.23504439,-93.13053897,-15.40951197,119.03754797
0.00700148,-0.00684491,0.67675801,201.67578004,0.02577911,0.26872228,0.04906788,-0.04408721,0.43791178,-0.23884623,-93.16043406,-15.40951197,119.07740809
0.00702533,-0.00682870,0.68329454,199.96422927,0.02578553,0.26990283,0.04907836,-0.04409295,0.44072647,-0.24256807,-93.19013024,-15.40951197,119.11700300
0.00704917,-0.00681233,0.68972566,198.26339894,0.02579198,0.27108384,0.04908890,-0.04409877,0.44351525,-0.24621041,-93.21962949,-15.40951197,119.15633533
0.00707302,-0.00679580,0.69605205,196.57336176,0.02579846,0.27226529,0.04909951,-0.04410469,0.44627830,-0.24977375,-93.24893373,-15.40951197,119.19540766
0.00709687,-0.00677913,0.70227437,194.89419263,0.02580496,0.27344719,0.04911018,-0.04411069,0.44901578,-0.25325859,-93.27804490,-15.40951197,119.23422254
0.00712071,-0.00676231,0.70839329,193.22596973,0.02581150,0.27462952,0.04912092,-0.04411677,0.45172784,-0.25666545,-93.30696487,-15.40951197,119.27278250
0.00714456,-0.00674535,0.71440949,191.56877562,0.02581806,0.27581229,0.04913173,-0.04412293,0.45441467,-0.25999483,-93.33569551,-15.40951197,119.31109002
0.00716840,-0.00672824,0.72032367,189.92269846,0.02582465,0.27699550,0.04914259,-0.04412917,0.45707642,-0.26324725,-93.36423866,-15.40951197,119.34914756
0.00719225,-0.00671099,0.72613649,188.28783332,0.02583127,0.27817914,0.04915352,-0.04413548,0.45971327,-0.26642323,-93.39259615,-15.40951197,119.38695754
0.00721610,-0.00669361,0.73184867,186.66428360,0.02583792,0.27936321,0.04916452,-0.04414187,0.46232538,-0.26952329,-93.42076976,-15.40951197,119.42452235
0.00723994,-0.00667609,0.73746091,185.05216264,0.02584460,0.28054771,0.04917557,-0.04414833,0.46491293,-0.27254797,-93.44876126,-15.40951197,119.46184436
0.00726379,-0.00665844,0.74297390,183.45159549,0.02585130,0.28173263,0.04918669,-0.04415487,0.46747610,-0.27549780,-93.47657241,-15.40951197,119.49892589
0.00728764,-0.00664066,0.74838838,181.86272095,0.02585803,0.28291797,0.04919787,-0.04416147,0.47001506,-0.27837332,-93.50420492,-15.40951197,119.53576924
0.00731148,-0.00662275,0.75370505,180.28569396,0.02586479,0.28410372,0.04920911,-0.04416814,0.47252999,-0.28117507,-93.53166052,-15.40951197,119.57237670
0.00733533,-0.00660471,0.75892467,178.72068830,0.02587158,0.28528990,0.04922040,-0.04417488,0.47502106,-0.28390361,-93.55894087,-15.40951197,119.60875051
0.00735917,-0.00658655,0.76404797,177.16789990,0.02587840,0.28647648,0.04923176,-0.04418168,0.47748848,-0.28655950,-93.58604764,-15.40951197,119.64489287
0.00738302,-0.00656827,0.76907572,175.62755079,0.02588525,0.28766348,0.04924318,-0.04418855,0.47993241,-0.28914331,-93.61298248,-15.40951197,119.68080598
0.00740687,-0.00654988,0.77400869,174.09989388,0.02589212,0.28885088,0.04925465,-0.04419547,0.48235305,-0.29165563,-93.63974700,-15.40951197,119.71649201
0.00743071,-0.00653136,0.77884766,172.58521895,0.02589902,0.29003869,0.04926618,-0.04420246,0.48475061,-0.29409705,-93.66634280,-15.40951197,119.75195308
0.00745456,-0.00651273,0.78359345,171.08386020,0.02590595,0.29122690,0.04927777,-0.04420950,0.48712527,-0.29646818,-93.69277147,-15.40951197,119.78719130
0.00747840,-0.00649399,0.78824688,169.59620601,0.02591291,0.29241551,0.04928941,-0.04421660,0.48947724,-0.29876965,-93.71903456,-15.40951197,119.82220876
0.00750225,-0.00647514,0.79280882,168.12271174,0.02591990,0.29360452,0.04930111,-0.04422375,0.49180673,-0.30100209,-93.74513362,-15.40951197,119.85700751
0.00752610,-0.00645618,0.79728014,166.66391703,0.02592691,0.29479393,0.04931287,-0.04423095,0.49411396,-0.30316618,-93.77107017,-15.40951197,119.89158957
0.00754994,-0.00643712,0.80166178,165.22046994,0.02593396,0.29598372,0.04932468,-0.04423821,0.49639917,-0.30526261,-93.79684572,-15.40951197,119.92595697
0.00757379,-0.00641795,0.80595468,163.79316163,0.02594103,0.29717391,0.04933654,-0.04424551,0.49866258,-0.30729210,-93.82246174,-15.40951197,119.96011167
0.00759763,-0.00639868,0.81015988,162.38297875,0.02594813,0.29836448,0.04934846,-0.04425286,0.50090446,-0.30925543,-93.84791972,-15.40951197,119.99405564
0.00762148,-0.00637931,0.81427846,160.99118693,0.02595526,0.29955544,0.04936043,-0.04426026,0.50312506,-0.31115340,-93.87322109,-15.40951197,120.02779080
0.00764533,-0.00635984,0.81831159,159.61947426,0.02596242,0.30074679,0.04937246,-0.04426770,0.50532468,-0.31298691,-93.89836730,-15.40951197,120.06131907
0.00766917,-0.00634028,0.82226057,158.27022579,0.02596960,0.30193851,0.04938453,-0.04427518,0.50750365,-0.31475692,-93.92335975,-15.40951197,120.09464234
0.00769302,-0.00632063,0.82612688,156.94714194,0.02597682,0.30313061,0.04939666,-0.04428271,0.50966233,-0.31646455,-93.94819984,-15.40951197,120.12776247
0.00771687,-0.00630088,0.82991229,155.65712597,0.02598406,0.30432309,0.04940884,-0.04429028,0.51180116,-0.31811113,-93.97288896,-15.40951197,120.16068129
0.00772444,-0.00629460,0.83109743,155.25689875,0.02598636,0.30470172,0.04941272,-0.04429269,0.51247608,-0.31862135,-93.98069523,-15.40951197,120.17108966
0.00773201,-0.00628830,0.83227477,154.86340401,0.02598867,0.30508039,0.04941660,-0.04429510,0.51314908,-0.31912568,-93.98848648,-15.40951197,120.18147798
0.00773541,-0.00628546,0.83280227,154.69002792,0.02598971,0.30525087,0.04941835,-0.04429619,0.51345144,-0.31935083,-93.99198901,-15.40951197,120.18614802
0.00773859,-0.00628282,0.83329217,154.52784469,0.02599068,0.30540965,0.04941998,-0.04429720,0.51373270,-0.31955948,-93.99524834,-15.40951197,120.19049379
0.00774302,-0.00627912,0.83397451,154.29786787,0.02599204,0.30563155,0.04942226,-0.04429862,0.51412518,-0.31984934,-93.99979855,-15.40951197,120.19656074
0.00775295,-0.00627084,0.83549225,153.77438493,0.02599507,0.30612831,0.04942736,-0.04430180,0.51500138,-0.32049087,-94.00996571,-15.40951197,120.21011696
0.00777058,-0.00625608,0.83815337,152.82458215,0.02600048,0.30701049,0.04943646,-0.04430746,0.51654883,-0.32160454,-94.02795481,-15.40951197,120.23410242
0.00779442,-0.00623606,0.84168321,151.50956456,0.02600781,0.30820417,0.04944880,-0.04431515,0.51862497,-0.32305824,-94.05216223,-15.40951197,120.26637899
0.00781827,-0.00621594,0.84513088,150.16737847,0.02601518,0.30939822,0.04946119,-0.04432287,0.52068094,-0.32444994,-94.07622438,-15.40951197,120.29846185
0.00784212,-0.00619575,0.84849488,148.80260193,0.02602257,0.31059264,0.04947363,-0.04433062,0.52271636,-0.32577852,-94.10014253,-15.40951197,120.33035272
0.00786596,-0.00617548,0.85177395,147.41822020,0.02602999,0.31178741,0.04948612,-0.04433840,0.52473090,-0.32704305,-94.12391798,-15.40951197,120.36205332
0.00788981,-0.00615513,0.85496698,146.01641998,0.02603744,0.31298255,0.04949866,-0.04434622,0.52672430,-0.32824269,-94.14755200,-15.40951197,120.39356534
0.00791366,-0.00613470,0.85807297,144.59891976,0.02604492,0.31417804,0.04951124,-0.04435406,0.52869629,-0.32937669,-94.17104582,-15.40951197,120.42489044
0.00793750,-0.00611421,0.86109103,143.16713588,0.02605242,0.31537389,0.04952387,-0.04436192,0.53064665,-0.33044438,-94.19440070,-15.40951197,120.45603027
0.00796135,-0.00609364,0.86402032,141.72227638,0.02605996,0.31657010,0.04953655,-0.04436982,0.53257518,-0.33144514,-94.21761785,-15.40951197,120.48698647
0.00798519,-0.00607300,0.86686010,140.26539865,0.02606752,0.31776665,0.04954927,-0.04437773,0.53448168,-0.33237842,-94.24069847,-15.40951197,120.51776064
0.00800904,-0.00605229,0.86960968,138.79744692,0.02607511,0.31896356,0.04956204,-0.04438567,0.53636598,-0.33324370,-94.26364378,-15.40951197,120.54835438
0.00803289,-0.00603153,0.87226841,137.31927784,0.02608273,0.32016081,0.04957485,-0.04439362,0.53822791,-0.33404050,-94.28645494,-15.40951197,120.57876926
0.00805673,-0.00601069,0.87483571,135.83167859,0.02609038,0.32135841,0.04958771,-0.04440160,0.54006733,-0.33476838,-94.30913312,-15.40951197,120.60900684
0.00808058,-0.00598980,0.87731104,134.33538010,0.02609806,0.32255635,0.04960061,-0.04440959,0.54188411,-0.33542694,-94.33167948,-15.40951197,120.63906865
0.00810442,-0.00596885,0.87969390,132.83106690,0.02610576,0.32375463,0.04961355,-0.04441759,0.54367810,-0.33601580,-94.35409516,-15.40951197,120.66895622
0.00812827,-0.00594785,0.88198382,131.31938460,0.02611350,0.32495325,0.04962654,-0.04442561,0.54544920,-0.33653462,-94.37638128,-15.40951197,120.69867105
0.00815212,-0.00592679,0.88418039,129.80094576,0.02612126,0.32615221,0.04963956,-0.04443364,0.54719730,-0.33698309,-94.39853895,-15.40951197,120.72821462
0.00817596,-0.00590568,0.88628323,128.27633445,0.02612905,0.32735150,0.04965263,-0.04444168,0.54892231,-0.33736092,-94.42056929,-15.40951197,120.75758840
0.00819981,-0.00588452,0.88829198,126.74610991,0.02613687,0.32855113,0.04966574,-0.04444973,0.55062412,-0.33766786,-94.44247338,-15.40951197,120.78679385
0.00822366,-0.00586332,0.89020632,125.21080948,0.02614472,0.32975108,0.04967889,-0.04445779,0.55230266,-0.33790365,-94.46425229,-15.40951197,120.81583240
0.00824750,-0.00584207,0.89202597,123.67095103,0.02615260,0.33095137,0.04969208,-0.04446585,0.55395787,-0.33806811,-94.48590709,-15.40951197,120.84470547
0.00827135,-0.00582078,0.89375069,122.12703490,0.02616051,0.33215199,0.04970531,-0.04447391,0.55558966,-0.33816103,-94.50743884,-15.40951197,120.87341446
0.00829519,-0.00579944,0.89538023,120.57954552,0.02616844,0.33335293,0.04971858,-0.04448197,0.55719799,-0.33818224,-94.52884857,-15.40951197,120.90196077
0.00831904,-0.00577807,0.89691441,119.02895280,0.02617641,0.33455420,0.04973189,-0.04449004,0.55878280,-0.33813161,-94.55013731,-15.40951197,120.93034576
0.00834289,-0.00575667,0.89835307,117.47571322,0.02618440,0.33575579,0.04974523,-0.04449810,0.56034405,-0.33800902,-94.57130609,-15.40951197,120.95857079
0.00836673,-0.00573523,0.89969605,115.92027081,0.02619242,0.33695769,0.04975861,-0.04450616,0.56188171,-0.33781434,-94.59235590,-15.40951197,120.98663721
0.00839058,-0.00571376,0.90094325,114.36305795,0.02620047,0.33815992,0.04977203,-0.04451421,0.56339573,-0.33754752,-94.61328774,-15.40951197,121.01454633
0.00841442,-0.00569226,0.90209458,112.80449605,0.02620855,0.33936247,0.04978548,-0.04452226,0.56488611,-0.33720847,-94.63410260,-15.40951197,121.04229948
0.00843827,-0.00567074,0.90314998,111.24499613,0.02621665,0.34056532,0.04979897,-0.04453029,0.56635282,-0.33679716,-94.65480145,-15.40951197,121.06989795
0.00846212,-0.00564919,0.90410941,109.68495932,0.02622479,0.34176850,0.04981249,-0.04453832,0.56779585,-0.33631356,-94.67538526,-15.40951197,121.09734302
0.00848596,-0.00562762,0.90497285,108.12477732,0.02623295,0.34297198,0.04982605,-0.04454633,0.56921520,-0.33575766,-94.69585497,-15.40951197,121.12463597
0.00850981,-0.00560603,0.90574032,106.56483273,0.02624115,0.34417578,0.04983964,-0.04455433,0.57061086,-0.33512947,-94.71621152,-15.40951197,121.15177804
0.00853365,-0.00558442,0.90641185,105.00549937,0.02624937,0.34537988,0.04985326,-0.04456231,0.57198284,-0.33442901,-94.73645586,-15.40951197,121.17877049
0.00855750,-0.00556280,0.90698749,103.44714261,0.02625762,0.34658429,0.04986692,-0.04457028,0.57333116,-0.33365633,-94.75658889,-15.40951197,121.20561454
0.00858135,-0.00554117,0.90746733,101.89011953,0.02626590,0.34778900,0.04988060,-0.04457823,0.57465583,-0.33281149,-94.77661154,-15.40951197,121.23231139
0.00860519,-0.00551952,0.90785145,100.33477923,0.02627420,0.34899402,0.04989432,-0.04458615,0.57595688,-0.33189457,-94.79652469,-15.40951197,121.25886227
0.00862904,-0.00549787,0.90813998,98.78146292,0.02628254,0.35019934,0.04990807,-0.04459405,0.57723433,-0.33090565,-94.81632925,-15.40951197,121.28526835
0.00865289,-0.00547621,0.90833305,97.23050416,0.02629091,0.35140495,0.04992185,-0.04460193,0.57848822,-0.32984484,-94.83602610,-15.40951197,121.31153081
0.00867673,-0.00545455,0.90843084,95.68222897,0.02629930,0.35261087,0.04993566,-0.04460979,0.57971858,-0.32871226,-94.85561610,-15.40951197,121.33765081
0.00870058,-0.00543289,0.90843351,94.13695596,0.02630772,0.35381708,0.04994950,-0.04461761,0.58092546,-0.32750805,-94.87510013,-15.40951197,121.36362951
0.00872442,-0.00541123,0.90834126,92.59499648,0.02631617,0.35502359,0.04996337,-0.04462540,0.58210891,-0.32623235,-94.89447903,-15.40951197,121.38946805
0.00874827,-0.00538957,0.90815432,91.05665469,0.02632466,0.35623039,0.04997726,-0.04463317,0.58326897,-0.32488534,-94.91375365,-15.40951197,121.41516754
0.00877212,-0.00536792,0.90787291,89.52222766,0.02633316,0.35743749,0.04999119,-0.04464090,0.58440571,-0.32346719,-94.93292482,-15.40951197,121.44072910
0.00879596,-0.00534627,0.90749729,87.99200551,0.02634170,0.35864487,0.05000513,-0.04464859,0.58551919,-0.32197810,-94.95199338,-15.40951197,121.46615385
0.00881981,-0.00532464,0.90702773,86.46627141,0.02635027,0.35985254,0.05001911,-0.04465625,0.58660947,-0.32041825,-94.97096014,-15.40951197,121.49144286
0.00884365,-0.00530301,0.90646451,84.94530174,0.02635886,0.36106050,0.05003311,-0.04466387,0.58767663,-0.31878788,-94.98982590,-15.40951197,121.51659722
0.00886750,-0.00528141,0.90580795,83.42936612,0.02636749,0.36226875,0.05004714,-0.04467146,0.58872073,-0.31708722,-95.00859148,-15.40951197,121.54161799
0.00889135,-0.00525982,0.90505836,81.91872748,0.02637614,0.36347727,0.05006119,-0.04467900,0.58974186,-0.31531649,-95.02725767,-15.40951197,121.56650624
0.00891519,-0.00523824,0.90421607,80.41364214,0.02638482,0.36468609,0.05007526,-0.04468649,0.59074010,-0.31347596,-95.04582524,-15.40951197,121.59126300
0.00893904,-0.00521669,0.90328144,78.91435989,0.02639353,0.36589518,0.05008936,-0.04469395,0.59171554,-0.31156590,-95.06429498,-15.40951197,121.61588932
0.00896289,-0.00519516,0.90225483,77.42112402,0.02640227,0.36710455,0.05010348,-0.04470135,0.59266826,-0.30958657,-95.08266765,-15.40951197,121.64038621
0.00898673,-0.00517366,0.90113662,75.93417139,0.02641104,0.36831420,0.05011763,-0.04470871,0.59359836,-0.30753826,-95.10094401,-15.40951197,121.66475469
0.00901058,-0.00515219,0.89992721,74.45373253,0.02641984,0.36952413,0.05013179,-0.04471602,0.59450593,-0.30542127,-95.11912482,-15.40951197,121.68899577
0.00903442,-0.00513074,0.89862700,72.98003165,0.02642867,0.37073433,0.05014598,-0.04472328,0.59539108,-0.30323592,-95.13721081,-15.40951197,121.71311043
0.00905827,-0.00510933,0.89723642,71.51328674,0.02643752,0.37194481,0.05016019,-0.04473048,0.59625391,-0.30098250,-95.15520273,-15.40951197,121.73709966
0.00908212,-0.00508795,0.89575590,70.05370961,0.02644640,0.37315556,0.05017442,-0.04473763,0.59709453,-0.29866137,-95.17310131,-15.40951197,121.76096443
0.00910596,-0.00506661,0.89418589,68.60150596,0.02645532,0.37436658,0.05018866,-0.04474472,0.59791305,-0.29627284,-95.19090726,-15.40951197,121.78470570
0.00912981,-0.00504531,0.89252684,67.15687546,0.02646426,0.37557787,0.05020293,-0.04475176,0.59870958,-0.29381726,-95.20862131,-15.40951197,121.80832442
0.00915365,-0.00502404,0.89077923,65.72001177,0.02647323,0.37678942,0.05021722,-0.04475874,0.59948423,-0.29129500,-95.22624415,-15.40951197,121.83182155
0.00917750,-0.00500282,0.88894355,64.29110264,0.02648223,0.37800125,0.05023152,-0.04476565,0.60023714,-0.28870641,-95.24377649,-15.40951197,121.85519800
0.00920135,-0.00498165,0.88702028,62.87032998,0.02649126,0.37921334,0.05024585,-0.04477251,0.60096841,-0.28605187,-95.26121902,-15.40951197,121.87845471
0.00922519,-0.00496052,0.88500993,61.45786989,0.02650031,0.38042569,0.05026018,-0.04477929,0.60167818,-0.28333175,-95.27857243,-15.40951197,121.90159258
0.00924904,-0.00493944,0.88291302,60.05389276,0.02650940,0.38163831,0.05027454,-0.04478602,0.60236657,-0.28054645,-95.29583739,-15.40951197,121.92461253
0.00927288,-0.00491841,0.88073007,58.65856332,0.02651852,0.38285119,0.05028891,-0.04479267,0.60303371,-0.27769636,-95.31301457,-15.40951197,121.94751544
0.00929673,-0.00489744,0.87846161,57.27204072,0.02652766,0.38406433,0.05030330,-0.04479926,0.60367973,-0.27478188,-95.33010465,-15.40951197,121.97030221
0.00932058,-0.00487652,0.87610820,55.89447859,0.02653683,0.38527772,0.05031770,-0.04480578,0.60430477,-0.27180342,-95.34710828,-15.40951197,121.99297372
0.00934442,-0.00485566,0.87367038,54.52602512,0.02654603,0.38649138,0.05033212,-0.04481222,0.60490897,-0.26876141,-95.36402611,-15.40951197,122.01553082
0.00936827,-0.00483485,0.87114872,53.16682313,0.02655527,0.38770529,0.05034655,-0.04481860,0.60549247,-0.26565625,-95.38085878,-15.40951197,122.03797439
0.00939212,-0.00481411,0.86854379,51.81701013,0.02656453,0.38891946,0.05036100,-0.04482489,0.60605540,-0.26248839,-95.39760695,-15.40951197,122.06030527
0.00941596,-0.00479343,0.86585617,50.47671840,0.02657381,0.39013388,0.05037546,-0.04483111,0.60659792,-0.25925825,-95.41427123,-15.40951197,122.08252431
0.00943981,-0.00477282,0.86308644,49.14607509,0.02658313,0.39134855,0.05038993,-0.04483726,0.60712016,-0.25596628,-95.43085225,-15.40951197,122.10463235
0.00946365,-0.00475227,0.86023520,47.82520224,0.02659248,0.39256347,0.05040441,-0.04484332,0.60762227,-0.25261293,-95.44735064,-15.40951197,122.12663020
0.00948750,-0.00473179,0.85730306,46.51421691,0.02660185,0.39377864,0.05041891,-0.04484930,0.60810441,-0.24919865,-95.46376701,-15.40951197,122.14851869
0.00951135,-0.00471138,0.85429061,45.21323124,0.02661126,0.39499406,0.05043341,-0.04485520,0.60856672,-0.24572390,-95.48010196,-15.40951197,122.17029863
0.00953519,-0.00469105,0.85119849,43.92235250,0.02662069,0.39620973,0.05044793,-0.04486102,0.60900935,-0.24218913,-95.49635611,-15.40951197,122.19197082
0.00955904,-0.00467079,0.84802730,42.64168322,0.02663015,0.39742565,0.05046246,-0.04486675,0.60943247,-0.23859482,-95.51253003,-15.40951197,122.21353606
0.00958288,-0.00465060,0.84477767,41.37132121,0.02663965,0.39864181,0.05047700,-0.04487240,0.60983623,-0.23494145,-95.52862434,-15.40951197,122.23499513
0.00960673,-0.00463050,0.84145025,40.11135969,0.02664917,0.39985821,0.05049154,-0.04487796,0.61022077,-0.23122947,-95.54463960,-15.40951197,122.25634881
0.00963058,-0.00461047,0.83804566,38.86188733,0.02665872,0.40107486,0.05050610,-0.04488343,0.61058627,-0.22745939,-95.56057639,-15.40951197,122.27759787
0.00965442,-0.00459053,0.83456456,37.62298835,0.02666829,0.40229174,0.05052066,-0.04488881,0.61093288,-0.22363167,-95.57643530,-15.40951197,122.29874308
0.00967827,-0.00457067,0.83100758,36.39474262,0.02667790,0.40350887,0.05053523,-0.04489409,0.61126077,-0.21974682,-95.59221689,-15.40951197,122.31978520
0.00970212,-0.00455090,0.82737540,35.17722570,0.02668754,0.40472624,0.05054981,-0.04489929,0.61157009,-0.21580531,-95.60792172,-15.40951197,122.34072497
0.00972596,-0.00453121,0.82366866,33.97050892,0.02669720,0.40594384,0.05056440,-0.04490439,0.61186101,-0.21180765,-95.62355035,-15.40951197,122.36156314
0.00974981,-0.00451162,0.81988802,32.77465950,0.02670690,0.40716168,0.05057900,-0.04490939,0.61213369,-0.20775433,-95.63910332,-15.40951197,122.38230044
0.00977365,-0.00449211,0.81603416,31.58974062,0.02671662,0.40837976,0.05059360,-0.04491429,0.61238830,-0.20364586,-95.65458119,-15.40951197,122.40293760
0.00979750,-0.00447270,0.81210774,30.41581146,0.02672638,0.40959807,0.05060820,-0.04491910,0.61262501,-0.19948273,-95.66998450,-15.40951197,122.42347534
0.00982135,-0.00445338,0.80810944,29.25292735,0.02673616,0.41081662,0.05062281,-0.04492381,0.61284397,-0.19526546,-95.68531377,-15.40951197,122.44391437
0.00984519,-0.00443416,0.80403993,28.10113976,0.02674597,0.41203539,0.05063743,-0.04492841,0.61304537,-0.19099455,-95.70056955,-15.40951197,122.46425541
0.00986904,-0.00441503,0.79989989,26.96049648,0.02675581,0.41325440,0.05065205,-0.04493292,0.61322937,-0.18667052,-95.71575235,-15.40951197,122.48449915
0.00989288,-0.00439601,0.79569001,25.83104163,0.02676568,0.41447364,0.05066668,-0.04493731,0.61339614,-0.18229387,-95.73086271,-15.40951197,122.50464629
0.00991673,-0.00437709,0.79141097,24.71281576,0.02677558,0.41569310,0.05068130,-0.04494161,0.61354585,-0.17786513,-95.74590112,-15.40951197,122.52469751
0.00994058,-0.00435827,0.78706346,23.60585595,0.02678550,0.41691280,0.05069594,-0.04494580,0.61367866,-0.17338480,-95.76086811,-15.40951197,122.54465350
0.00996442,-0.00433955,0.78264817,22.51019586,0.02679546,0.41813272,0.05071057,-0.04494988,0.61379476,-0.16885341,-95.77576418,-15.40951197,122.56451492
0.00998827,-0.00432094,0.77816578,21.42586581,0.02680544,0.41935286,0.05072521,-0.04495385,0.61389431,-0.16427147,-95.79058984,-15.40951197,122.58428246
0.01001212,-0.00430244,0.77361700,20.35289290,0.02681546,0.42057323,0.05073985,-0.04495771,0.61397748,-0.15963951,-95.80534557,-15.40951197,122.60395677
0.01003596,-0.00428405,0.76900251,19.29130103,0.02682550,0.42179383,0.05075449,-0.04496146,0.61404446,-0.15495806,-95.82003187,-15.40951197,122.62353850
0.01005981,-0.00426576,0.76432302,18.24111103,0.02683558,0.42301465,0.05076913,-0.04496510,0.61409540,-0.15022762,-95.83464922,-15.40951197,122.64302831
0.01008365,-0.00424759,0.75957921,17.20234069,0.02684568,0.42423568,0.05078378,-0.04496863,0.61413049,-0.14544873,-95.84919812,-15.40951197,122.66242684
0.01010750,-0.00422954,0.75477180,16.17500488,0.02685581,0.42545694,0.05079842,-0.04497204,0.61414989,-0.14062191,-95.86367903,-15.40951197,122.68173472
0.01013135,-0.00421160,0.74990147,15.15911561,0.02686597,0.42667842,0.05081307,-0.04497533,0.61415379,-0.13574768,-95.87809244,-15.40951197,122.70095260
0.01015519,-0.00419377,0.74496893,14.15468208,0.02687616,0.42790012,0.05082771,-0.04497851,0.61414235,-0.13082658,-95.89243881,-15.40951197,122.72008109
0.01017904,-0.00417607,0.73997487,13.16171081,0.02688638,0.42912203,0.05084236,-0.04498157,0.61411575,-0.12585912,-95.90671860,-15.40951197,122.73912081
0.01020288,-0.00415848,0.73492000,12.18020567,0.02689662,0.43034416,0.05085700,-0.04498451,0.61407416,-0.12084584,-95.92093228,-15.40951197,122.75807239
0.01022673,-0.00414102,0.72980501,11.21016795,0.02690690,0.43156650,0.05087165,-0.04498734,0.61401776,-0.11578726,-95.93508031,-15.40951197,122.77693642
0.01025058,-0.00412368,0.72463061,10.25159647,0.02691721,0.43278906,0.05088629,-0.04499004,0.61394672,-0.11068390,-95.94916313,-15.40951197,122.79571351
0.01027442,-0.00410646,0.71939750,9.30448764,0.02692754,0.43401183,0.05090093,-0.04499261,0.61386121,-0.10553629,-95.96318119,-15.40951197,122.81440427
0.01029827,-0.00408937,0.71410638,8.36883552,0.02693791,0.43523482,0.05091556,-0.04499507,0.61376141,-0.10034496,-95.97713495,-15.40951197,122.83300928
0.01032211,-0.00407240,0.70875794,7.44463187,0.02694830,0.43645802,0.05093020,-0.04499740,0.61364750,-0.09511044,-95.99102483,-15.40951197,122.85152912
0.01034596,-0.00405557,0.70335288,6.53186628,0.02695872,0.43768142,0.05094483,-0.04499960,0.61351964,-0.08983324,-96.00485128,-15.40951197,122.86996439
0.01036981,-0.00403886,0.69789191,5.63052621,0.02696917,0.43890504,0.05095946,-0.04500168,0.61337802,-0.08451390,-96.01861473,-15.40951197,122.88831565
0.01039365,-0.00402228,0.69237572,4.74059702,0.02697965,0.44012886,0.05097408,-0.04500363,0.61322279,-0.07915293,-96.03231560,-15.40951197,122.90658348
0.01041750,-0.00400584,0.68680501,3.86206211,0.02699016,0.44135289,0.05098870,-0.04500546,0.61305415,-0.07375086,-96.04595432,-15.40951197,122.92476844
0.01044135,-0.00398953,0.68118046,2.99490293,0.02700070,0.44257713,0.05100332,-0.04500715,0.61287225,-0.06830822,-96.05953131,-15.40951197,122.94287110
0.01046519,-0.00397335,0.67550279,2.13909909,0.02701127,0.44380158,0.05101793,-0.04500871,0.61267727,-0.06282551,-96.07304699,-15.40951197,122.96089200
0.01048904,-0.00395731,0.66977266,1.29462838,0.02702187,0.44502623,0.05103254,-0.04501015,0.61246939,-0.05730327,-96.08650177,-15.40951197,122.97883171
0.01051288,-0.00394141,0.66399079,0.46146687,0.02703249,0.44625108,0.05104714,-0.04501145,0.61224878,-0.05174202,-96.09989607,-15.40951197,122.99669077
0.01052623,-0.00393257,0.66073183,0.00000000,0.02703846,0.44693683,0.05105531,-0.04501212,0.61211978,-0.04861204,-96.10736779,-15.40951197,123.00665306


==> data/TB_BWSHCCM.csv <==
t,x,v,F,x_m,v_m,x_m_1,x_m_2,v_m_1,v_m_2,u,u_1,u_2
0.00000000,0.00000000,-2.00000000,0.00000000,0.02500000,0.00000000,0.05000000,-0.05000000,-0.50000000,1.50000000,-3.85237799,-15.40951197,0.00000000
0.00000261,-0.00000522,-2.00002610,0.01194160,0.02500000,-0.00001906,0.04999870,-0.04999609,-0.50002558,1.50000052,-4.01542564,-15.40951197,0.21739686
0.00000502,-0.00001004,-2.00005109,0.03188037,0.02500000,-0.00003644,0.04999749,-0.04999247,-0.50004921,1.50000188,-4.16615785,-15.40951197,0.41837315
0.00001104,-0.00002209,-2.00011688,0.10400183,0.02500000,-0.00007883,0.04999448,-0.04998343,-0.50010805,1.50000883,-4.54258672,-15.40951197,0.92027830
0.00002130,-0.00004261,-2.00023907,0.27860271,0.02500000,-0.00014772,0.04998935,-0.04996804,-0.50020749,1.50003158,-5.18372596,-15.40951197,1.77513062
0.00003851,-0.00007704,-2.00046927,0.67682273,0.02499999,-0.00025386,0.04998074,-0.04994223,-0.50037118,1.50009809,-6.25831873,-15.40951197,3.20792098
0.00006236,-0.00012474,-2.00083246,1.39314279,0.02499999,-0.00038150,0.04996880,-0.04990645,-0.50058962,1.50024285,-7.74485070,-15.40951197,5.18996361
0.00008621,-0.00017246,-2.00123751,2.26171762,0.02499998,-0.00048660,0.04995686,-0.04987068,-0.50079598,1.50044153,-9.22698686,-15.40951197,7.16614516
0.00011005,-0.00022019,-2.00167567,3.25796505,0.02499996,-0.00056924,0.04994492,-0.04983489,-0.50098816,1.50068751,-10.70308892,-15.40951197,9.13428124
0.00013390,-0.00026793,-2.00213929,4.36575774,0.02499995,-0.00062953,0.04993297,-0.04979911,-0.50116436,1.50097494,-12.17155877,-15.40951197,11.09224104
0.00015774,-0.00031567,-2.00262146,5.57333908,0.02499993,-0.00066760,0.04992102,-0.04976331,-0.50132297,1.50129850,-13.63084839,-15.40951197,13.03796053
0.00018159,-0.00036344,-2.00311581,6.87156913,0.02499992,-0.00068359,0.04990906,-0.04972751,-0.50146254,1.50165326,-15.07946904,-15.40951197,14.96945473
0.00020544,-0.00041121,-2.00361636,8.25302540,0.02499990,-0.00067768,0.04989710,-0.04969169,-0.50158177,1.50203459,-16.51599941,-15.40951197,16.88482855
0.00022928,-0.00045899,-2.00411749,9.71148691,0.02499989,-0.00065006,0.04988514,-0.04965587,-0.50167944,1.50243806,-17.93909281,-15.40951197,18.78228643
0.00025313,-0.00050679,-2.00461384,11.24161390,0.02499987,-0.00060095,0.04987317,-0.04962004,-0.50175441,1.50285942,-19.34748327,-15.40951197,20.66014037
0.00027698,-0.00055460,-2.00510025,12.83873706,0.02499986,-0.00053058,0.04986121,-0.04958419,-0.50180564,1.50329461,-20.73999045,-15.40951197,22.51681662
0.00030082,-0.00060242,-2.00557181,14.49871235,0.02499985,-0.00043920,0.04984924,-0.04954834,-0.50183215,1.50373966,-22.11552346,-15.40951197,24.35086063
0.00032467,-0.00065025,-2.00602373,16.21781728,0.02499984,-0.00032707,0.04983728,-0.04951248,-0.50183300,1.50419073,-23.47308350,-15.40951197,26.16094068
0.00034851,-0.00069809,-2.00645143,17.99267466,0.02499983,-0.00019447,0.04982531,-0.04947660,-0.50180732,1.50464410,-24.81176545,-15.40951197,27.94584994
0.00037236,-0.00074594,-2.00685043,19.82019499,0.02499983,-0.00004170,0.04981334,-0.04944072,-0.50175430,1.50509613,-26.13075836,-15.40951197,29.70450716
0.00039621,-0.00079380,-2.00721641,21.69753216,0.02499983,0.00013095,0.04980138,-0.04940482,-0.50167316,1.50554325,-27.42934504,-15.40951197,31.43595607
0.00042005,-0.00084167,-2.00754516,23.62204865,0.02499983,0.00032314,0.04978942,-0.04936892,-0.50156315,1.50598201,-28.70690070,-15.40951197,33.13936361
0.00044390,-0.00088954,-2.00783261,25.59128780,0.02499984,0.00053457,0.04977746,-0.04933300,-0.50142358,1.50640903,-29.96289085,-15.40951197,34.81401714
0.00046774,-0.00093743,-2.00807478,27.60295141,0.02499986,0.00076490,0.04976550,-0.04929707,-0.50125380,1.50682098,-31.19686848,-15.40951197,36.45932065
0.00049159,-0.00098531,-2.00826781,29.65488137,0.02499988,0.00101379,0.04975355,-0.04926113,-0.50105316,1.50721465,-32.40847072,-15.40951197,38.07479031
0.00051544,-0.00103320,-2.00840796,31.74504454,0.02499991,0.00128090,0.04974161,-0.04922519,-0.50082109,1.50758687,-33.59741496,-15.40951197,39.66004929
0.00053928,-0.00108110,-2.00849158,33.87151998,0.02499994,0.00156589,0.04972967,-0.04918923,-0.50055700,1.50793458,-34.76349459,-15.40951197,41.21482214
0.00056313,-0.00112899,-2.00851513,36.03248829,0.02499998,0.00186841,0.04971773,-0.04915327,-0.50026037,1.50825475,-35.90657454,-15.40951197,42.73892873
0.00058698,-0.00117689,-2.00847516,38.22622251,0.02500003,0.00218810,0.04970581,-0.04911730,-0.49993069,1.50854447,-37.02658649,-15.40951197,44.23227800
0.00061082,-0.00122478,-2.00836834,40.45108022,0.02500009,0.00252463,0.04969389,-0.04908133,-0.49956746,1.50880088,-38.12352414,-15.40951197,45.69486153
0.00063467,-0.00127267,-2.00819142,42.70549686,0.02500015,0.00287763,0.04968198,-0.04904534,-0.49917023,1.50902119,-39.19743825,-15.40951197,47.12674701
0.00065851,-0.00132056,-2.00794126,44.98797982,0.02500022,0.00324676,0.04967009,-0.04900936,-0.49873856,1.50920270,-40.24843187,-15.40951197,48.52807184
0.00068236,-0.00136843,-2.00761481,47.29710324,0.02500031,0.00363167,0.04965820,-0.04897337,-0.49827204,1.50934278,-41.27665553,-15.40951197,49.89903671
0.00070621,-0.00141630,-2.00720912,49.63150351,0.02500040,0.00403202,0.04964632,-0.04893737,-0.49777027,1.50943886,-42.28230260,-15.40951197,51.23989948
0.00073005,-0.00146416,-2.00672133,51.98987522,0.02500050,0.00444746,0.04963446,-0.04890138,-0.49723287,1.50948846,-43.26560484,-15.40951197,52.55096913
0.00075390,-0.00151201,-2.00614868,54.37096754,0.02500061,0.00487767,0.04962261,-0.04886538,-0.49665950,1.50948917,-44.22682805,-15.40951197,53.83260007
0.00077774,-0.00155984,-2.00548848,56.77358099,0.02500073,0.00532230,0.04961077,-0.04882939,-0.49604982,1.50943866,-45.16626802,-15.40951197,55.08518670
0.00080159,-0.00160765,-2.00473815,59.19656453,0.02500086,0.00578103,0.04959895,-0.04879340,-0.49540351,1.50933464,-46.08424667,-15.40951197,56.30915824
0.00082544,-0.00165545,-2.00389521,61.63881289,0.02500101,0.00625353,0.04958715,-0.04875741,-0.49472027,1.50917494,-46.98110843,-15.40951197,57.50497391
0.00084928,-0.00170322,-2.00295723,64.09926419,0.02500116,0.00673949,0.04957536,-0.04872142,-0.49399981,1.50895741,-47.85721685,-15.40951197,58.67311848
0.00087313,-0.00175097,-2.00192189,66.57689766,0.02500133,0.00723860,0.04956359,-0.04868544,-0.49324187,1.50868002,-48.71295151,-15.40951197,59.81409802
0.00089697,-0.00179870,-2.00078696,69.07073167,0.02500151,0.00775055,0.04955183,-0.04864947,-0.49244619,1.50834077,-49.54870508,-15.40951197,60.92843611
0.00092082,-0.00184639,-1.99955029,71.57982180,0.02500170,0.00827503,0.04954010,-0.04861351,-0.49161254,1.50793775,-50.36488071,-15.40951197,62.01667029
0.00094467,-0.00189406,-1.99820979,74.10325911,0.02500190,0.00881176,0.04952839,-0.04857755,-0.49074069,1.50746910,-51.16188962,-15.40951197,63.07934884
0.00096851,-0.00194169,-1.99676347,76.64016847,0.02500212,0.00936044,0.04951670,-0.04854161,-0.48983042,1.50693304,-51.94014888,-15.40951197,64.11702785
0.00099236,-0.00198929,-1.99520941,79.18970708,0.02500235,0.00992080,0.04950503,-0.04850568,-0.48888155,1.50632786,-52.70007943,-15.40951197,65.13026859
0.00101621,-0.00203685,-1.99354577,81.75106299,0.02500259,0.01049256,0.04949338,-0.04846977,-0.48789388,1.50565189,-53.44210432,-15.40951197,66.11963510
0.00104005,-0.00208436,-1.99177078,84.32345376,0.02500285,0.01107545,0.04948176,-0.04843388,-0.48686724,1.50490354,-54.16664709,-15.40951197,67.08569213
0.00106390,-0.00213184,-1.98988275,86.90612518,0.02500312,0.01166922,0.04947016,-0.04839800,-0.48580147,1.50408128,-54.87413036,-15.40951197,68.02900316
0.00108774,-0.00217927,-1.98788005,89.49835004,0.02500341,0.01227359,0.04945859,-0.04836214,-0.48469642,1.50318363,-55.56497460,-15.40951197,68.95012881
0.00111159,-0.00222664,-1.98576113,92.09942700,0.02500371,0.01288833,0.04944705,-0.04832631,-0.48355195,1.50220917,-56.23959700,-15.40951197,69.84962534
0.00113544,-0.00227397,-1.98352448,94.70867943,0.02500402,0.01351319,0.04943553,-0.04829050,-0.48236794,1.50115655,-56.89841050,-15.40951197,70.72804335
0.00115928,-0.00232124,-1.98116870,97.32545444,0.02500435,0.01414793,0.04942404,-0.04825472,-0.48114425,1.50002446,-57.54182301,-15.40951197,71.58592668
0.00118313,-0.00236846,-1.97869242,99.94912177,0.02500470,0.01479232,0.04941258,-0.04821896,-0.47988078,1.49881164,-58.17023661,-15.40951197,72.42381149
0.00120697,-0.00241561,-1.97609435,102.57907290,0.02500506,0.01544615,0.04940115,-0.04818324,-0.47857744,1.49751691,-58.78404704,-15.40951197,73.24222540
0.00123082,-0.00246270,-1.97337323,105.21472011,0.02500543,0.01610918,0.04938976,-0.04814754,-0.47723413,1.49613911,-59.38364310,-15.40951197,74.04168681
0.00125467,-0.00250972,-1.97052790,107.85549552,0.02500582,0.01678121,0.04937839,-0.04811188,-0.47585076,1.49467714,-59.96940628,-15.40951197,74.82270439
0.00127851,-0.00255668,-1.96755723,110.50085030,0.02500623,0.01746203,0.04936706,-0.04807626,-0.47442727,1.49312996,-60.54171040,-15.40951197,75.58577654
0.00130236,-0.00260356,-1.96446015,113.15025382,0.02500666,0.01815144,0.04935577,-0.04804067,-0.47296359,1.49149655,-61.10092132,-15.40951197,76.33139110
0.00132621,-0.00265037,-1.96123564,115.80319282,0.02500710,0.01884925,0.04934451,-0.04800513,-0.47145967,1.48977598,-61.64739674,-15.40951197,77.06002500
0.00135005,-0.00269709,-1.95788276,118.45917066,0.02500756,0.01955525,0.04933328,-0.04796962,-0.46991544,1.48796732,-62.18148607,-15.40951197,77.77214411
0.00137390,-0.00274374,-1.95440057,121.11770655,0.02500803,0.02026927,0.04932210,-0.04793416,-0.46833088,1.48606970,-62.70353028,-15.40951197,78.46820306
0.00139774,-0.00279030,-1.95078823,123.77833488,0.02500852,0.02099112,0.04931095,-0.04789875,-0.46670593,1.48408230,-63.21386187,-15.40951197,79.14864517
0.00142159,-0.00283678,-1.94704491,126.44060444,0.02500903,0.02172064,0.04929984,-0.04786338,-0.46504059,1.48200432,-63.71280483,-15.40951197,79.81390245
0.00144544,-0.00288316,-1.94316986,129.10407781,0.02500956,0.02245764,0.04928877,-0.04782807,-0.46333482,1.47983504,-64.20067467,-15.40951197,80.46439557
0.00146928,-0.00292945,-1.93916233,131.76833066,0.02501010,0.02320197,0.04927774,-0.04779281,-0.46158861,1.47757372,-64.67777844,-15.40951197,81.10053393
0.00149313,-0.00297564,-1.93502167,134.43295117,0.02501067,0.02395347,0.04926676,-0.04775760,-0.45980195,1.47521972,-65.14441482,-15.40951197,81.72271577
0.00151697,-0.00302173,-1.93074722,137.09753934,0.02501125,0.02471196,0.04925581,-0.04772245,-0.45797484,1.47277238,-65.60087420,-15.40951197,82.33132828
0.00154082,-0.00306772,-1.92633839,139.76170649,0.02501184,0.02547732,0.04924491,-0.04768736,-0.45610728,1.47023111,-66.04743878,-15.40951197,82.92674772
0.00156467,-0.00311361,-1.92179464,142.42507461,0.02501246,0.02624938,0.04923406,-0.04765233,-0.45419928,1.46759535,-66.48438270,-15.40951197,83.50933961
0.00158851,-0.00315938,-1.91711543,145.08727586,0.02501310,0.02702800,0.04922325,-0.04761737,-0.45225086,1.46486457,-66.91197219,-15.40951197,84.07945893
0.00161236,-0.00320504,-1.91230030,147.74795200,0.02501375,0.02781304,0.04921249,-0.04758247,-0.45026204,1.46203827,-67.33046569,-15.40951197,84.63745026
0.00163620,-0.00325058,-1.90734880,150.40675391,0.02501442,0.02860437,0.04920178,-0.04754764,-0.44823283,1.45911597,-67.74011404,-15.40951197,85.18364806
0.00166005,-0.00329600,-1.90226053,153.06334105,0.02501511,0.02940185,0.04919111,-0.04751288,-0.44616328,1.45609724,-68.14116062,-15.40951197,85.71837684
0.00168390,-0.00334130,-1.89703511,155.71738104,0.02501583,0.03020536,0.04918050,-0.04747820,-0.44405342,1.45298169,-68.53384154,-15.40951197,86.24195140
0.00170774,-0.00338647,-1.89167221,158.36854914,0.02501656,0.03101476,0.04916994,-0.04744359,-0.44190329,1.44976892,-68.91838581,-15.40951197,86.75467709
0.00173159,-0.00343152,-1.88617153,161.01652783,0.02501730,0.03182994,0.04915943,-0.04740906,-0.43971294,1.44645859,-69.29501549,-15.40951197,87.25685000
0.00175544,-0.00347643,-1.88053279,163.66100639,0.02501807,0.03265079,0.04914897,-0.04737461,-0.43748241,1.44305038,-69.66394591,-15.40951197,87.74875723
0.00177928,-0.00352120,-1.87475576,166.30168049,0.02501886,0.03347717,0.04913856,-0.04734024,-0.43521177,1.43954399,-70.02538584,-15.40951197,88.23067713
0.00180313,-0.00356584,-1.86884022,168.93825177,0.02501967,0.03430899,0.04912821,-0.04730595,-0.43290107,1.43593915,-70.37953765,-15.40951197,88.70287954
0.00182697,-0.00361033,-1.86278601,171.57042748,0.02502050,0.03514613,0.04911792,-0.04727175,-0.43055038,1.43223563,-70.72659750,-15.40951197,89.16562602
0.00185082,-0.00365468,-1.85659296,174.19792011,0.02502135,0.03598848,0.04910768,-0.04723765,-0.42815976,1.42843320,-71.06675555,-15.40951197,89.61917007
0.00187467,-0.00369887,-1.85026096,176.82044707,0.02502221,0.03683595,0.04909750,-0.04720363,-0.42572929,1.42453167,-71.40019607,-15.40951197,90.06375744
0.00189851,-0.00374292,-1.84378992,179.43773029,0.02502310,0.03768843,0.04908737,-0.04716971,-0.42325905,1.42053087,-71.72709768,-15.40951197,90.49962625
0.00192236,-0.00378681,-1.83717978,182.04949598,0.02502401,0.03854582,0.04907731,-0.04713588,-0.42074912,1.41643065,-72.04763349,-15.40951197,90.92700733
0.00194620,-0.00383054,-1.83043048,184.65547427,0.02502494,0.03940803,0.04906731,-0.04710216,-0.41819959,1.41223089,-72.36197127,-15.40951197,91.34612437
0.00197005,-0.00387410,-1.82354203,187.25539894,0.02502589,0.04027497,0.04905737,-0.04706853,-0.41561054,1.40793149,-72.67027361,-15.40951197,91.75719416
0.00199390,-0.00391751,-1.81651443,189.84900714,0.02502686,0.04114655,0.04904749,-0.04703501,-0.41298206,1.40353237,-72.97269812,-15.40951197,92.16042684
0.00201774,-0.00396074,-1.80934773,192.43603913,0.02502785,0.04202267,0.04903767,-0.04700159,-0.41031426,1.39903346,-73.26939753,-15.40951197,92.55602605
0.00204159,-0.00400380,-1.80204198,195.01623802,0.02502887,0.04290325,0.04902792,-0.04696829,-0.40760725,1.39443474,-73.56051988,-15.40951197,92.94418919
0.00206544,-0.00404668,-1.79459728,197.58934957,0.02502990,0.04378821,0.04901823,-0.04693509,-0.40486111,1.38973617,-73.84620868,-15.40951197,93.32510758
0.00208928,-0.00408938,-1.78701375,200.15512190,0.02503096,0.04467747,0.04900861,-0.04690201,-0.40207597,1.38493778,-74.12660303,-15.40951197,93.69896671
0.00211313,-0.00413191,-1.77929150,202.71330533,0.02503203,0.04557094,0.04899905,-0.04686904,-0.39925193,1.38003957,-74.40183776,-15.40951197,94.06594636
0.00213697,-0.00417424,-1.77143071,205.26365216,0.02503313,0.04646856,0.04898957,-0.04683619,-0.39638912,1.37504159,-74.67204363,-15.40951197,94.42622085
0.00216082,-0.00421639,-1.76343156,207.80591649,0.02503425,0.04737024,0.04898015,-0.04680346,-0.39348765,1.36994391,-74.93734736,-15.40951197,94.77995916
0.00218467,-0.00425834,-1.75529425,210.33985403,0.02503539,0.04827591,0.04897080,-0.04677086,-0.39054765,1.36474660,-75.19787187,-15.40951197,95.12732517
0.00220851,-0.00430010,-1.74701900,212.86522195,0.02503655,0.04918550,0.04896152,-0.04673837,-0.38756925,1.35944975,-75.45373632,-15.40951197,95.46847777
0.00223236,-0.00434166,-1.73860607,215.38177870,0.02503773,0.05009894,0.04895232,-0.04670602,-0.38455258,1.35405349,-75.70505628,-15.40951197,95.80357106
0.00225620,-0.00438302,-1.73005573,217.88928388,0.02503894,0.05101616,0.04894318,-0.04667380,-0.38149777,1.34855796,-75.95194386,-15.40951197,96.13275450
0.00228005,-0.00442417,-1.72136826,220.38749811,0.02504017,0.05193710,0.04893412,-0.04664171,-0.37840497,1.34296329,-76.19450778,-15.40951197,96.45617306
0.00230390,-0.00446511,-1.71254398,222.87618290,0.02504142,0.05286168,0.04892514,-0.04660975,-0.37527431,1.33726967,-76.43285351,-15.40951197,96.77396736
0.00232774,-0.00450584,-1.70358322,225.35510053,0.02504269,0.05378986,0.04891623,-0.04657793,-0.37210595,1.33147727,-76.66708339,-15.40951197,97.08627386
0.00235159,-0.00454636,-1.69448633,227.82401392,0.02504398,0.05472156,0.04890739,-0.04654625,-0.36890003,1.32558631,-76.89729668,-15.40951197,97.39322492
0.00237544,-0.00458666,-1.68525370,230.28268658,0.02504530,0.05565672,0.04889863,-0.04651471,-0.36565670,1.31959699,-77.12358976,-15.40951197,97.69494902
0.00239928,-0.00462673,-1.67588570,232.73088250,0.02504664,0.05659529,0.04888995,-0.04648332,-0.36237614,1.31350956,-77.34605611,-15.40951197,97.99157082
0.00242313,-0.00466658,-1.66638276,235.16836604,0.02504800,0.05753721,0.04888135,-0.04645207,-0.35905848,1.30732428,-77.56478649,-15.40951197,98.28321133
0.00244697,-0.00470620,-1.65674531,237.59490189,0.02504938,0.05848242,0.04887283,-0.04642097,-0.35570391,1.30104140,-77.77986901,-15.40951197,98.56998803
0.00247082,-0.00474559,-1.64697380,240.01025500,0.02505079,0.05943087,0.04886439,-0.04639002,-0.35231258,1.29466122,-77.99138920,-15.40951197,98.85201495
0.00249467,-0.00478475,-1.63706871,242.41419052,0.02505221,0.06038250,0.04885603,-0.04635922,-0.34888467,1.28818403,-78.19943010,-15.40951197,99.12940282
0.00251851,-0.00482367,-1.62703052,244.80647372,0.02505367,0.06133727,0.04884775,-0.04632858,-0.34542036,1.28161016,-78.40407237,-15.40951197,99.40225917
0.00254236,-0.00486235,-1.61685975,247.18687001,0.02505514,0.06229512,0.04883955,-0.04629810,-0.34191982,1.27493993,-78.60539433,-15.40951197,99.67068845
0.00256620,-0.00490078,-1.60655693,249.55514482,0.02505664,0.06325600,0.04883144,-0.04626778,-0.33838324,1.26817369,-78.80347205,-15.40951197,99.93479207
0.00259005,-0.00493897,-1.59612260,251.91106364,0.02505816,0.06421986,0.04882342,-0.04623762,-0.33481079,1.26131180,-78.99837944,-15.40951197,100.19466860
0.00261390,-0.00497690,-1.58555733,254.25439196,0.02505970,0.06518665,0.04881547,-0.04620762,-0.33120268,1.25435465,-79.19018832,-15.40951197,100.45041378
0.00263774,-0.00501458,-1.57486171,256.58489526,0.02506127,0.06615634,0.04880762,-0.04617780,-0.32755909,1.24730262,-79.37896847,-15.40951197,100.70212063
0.00266159,-0.00505201,-1.56403634,258.90233898,0.02506285,0.06712887,0.04879985,-0.04614814,-0.32388022,1.24015613,-79.56478768,-15.40951197,100.94987958
0.00268543,-0.00508917,-1.55308185,261.20648853,0.02506447,0.06810420,0.04879217,-0.04611865,-0.32016626,1.23291559,-79.74771187,-15.40951197,101.19377850
0.00270928,-0.00512608,-1.54199887,263.49710929,0.02506610,0.06908228,0.04878458,-0.04608934,-0.31641744,1.22558143,-79.92780511,-15.40951197,101.43390283
0.00273313,-0.00516272,-1.53078806,265.77396660,0.02506776,0.07006308,0.04877708,-0.04606020,-0.31263394,1.21815413,-80.10512970,-15.40951197,101.67033561
0.00275697,-0.00519908,-1.51945011,268.03682577,0.02506944,0.07104655,0.04876967,-0.04603124,-0.30881598,1.21063413,-80.27974620,-15.40951197,101.90315761
0.00278082,-0.00523518,-1.50798570,270.28545208,0.02507115,0.07203264,0.04876236,-0.04600246,-0.30496378,1.20302192,-80.45171351,-15.40951197,102.13244736
0.00280467,-0.00527100,-1.49639554,272.51961082,0.02507288,0.07302133,0.04875513,-0.04597387,-0.30107755,1.19531799,-80.62108892,-15.40951197,102.35828124
0.00282851,-0.00530655,-1.48468038,274.73906728,0.02507463,0.07401258,0.04874800,-0.04594546,-0.29715752,1.18752286,-80.78792816,-15.40951197,102.58073356
0.00285236,-0.00534181,-1.47284094,276.94358682,0.02507641,0.07500633,0.04874096,-0.04591723,-0.29320391,1.17963704,-80.95228545,-15.40951197,102.79987661
0.00287620,-0.00537679,-1.46087801,279.13293482,0.02507821,0.07600256,0.04873401,-0.04588920,-0.28921694,1.17166107,-81.11421353,-15.40951197,103.01578072
0.00290005,-0.00541148,-1.44879236,281.30687680,0.02508003,0.07700123,0.04872716,-0.04586136,-0.28519686,1.16359550,-81.27376374,-15.40951197,103.22851433
0.00292390,-0.00544588,-1.43658479,283.46517837,0.02508188,0.07800231,0.04872041,-0.04583371,-0.28114389,1.15544090,-81.43098604,-15.40951197,103.43814407
0.00294774,-0.00547999,-1.42425611,285.60760532,0.02508375,0.07900576,0.04871376,-0.04580625,-0.27705827,1.14719784,-81.58592907,-15.40951197,103.64473477
0.00297159,-0.00551381,-1.41180717,287.73392366,0.02508565,0.08001154,0.04870720,-0.04577899,-0.27294026,1.13886692,-81.73864016,-15.40951197,103.84834955
0.00299543,-0.00554732,-1.39923882,289.84389964,0.02508757,0.08101962,0.04870074,-0.04575194,-0.26879009,1.13044873,-81.88916541,-15.40951197,104.04904989
0.00301928,-0.00558054,-1.38655191,291.93729978,0.02508951,0.08202997,0.04869438,-0.04572508,-0.26460801,1.12194390,-82.03754971,-15.40951197,104.24689563
0.00304313,-0.00561345,-1.37374735,294.01389096,0.02509148,0.08304256,0.04868812,-0.04569843,-0.26039428,1.11335307,-82.18383679,-15.40951197,104.44194506
0.00306697,-0.00564606,-1.36082602,296.07344047,0.02509347,0.08405735,0.04868196,-0.04567198,-0.25614915,1.10467686,-82.32806921,-15.40951197,104.63425495
0.00309082,-0.00567835,-1.34778884,298.11571599,0.02509549,0.08507432,0.04867590,-0.04564574,-0.25187289,1.09591595,-82.47028846,-15.40951197,104.82388062
0.00311467,-0.00571033,-1.33463676,300.14048574,0.02509753,0.08609343,0.04866995,-0.04561972,-0.24756576,1.08707100,-82.61053495,-15.40951197,105.01087595
0.00313851,-0.00574200,-1.32137073,302.14751848,0.02509960,0.08711466,0.04866410,-0.04559390,-0.24322803,1.07814270,-82.74884807,-15.40951197,105.19529344
0.00316236,-0.00577335,-1.30799170,304.13658357,0.02510169,0.08813797,0.04865835,-0.04556830,-0.23885996,1.06913174,-82.88526620,-15.40951197,105.37718428
0.00318620,-0.00580438,-1.29450067,306.10745103,0.02510380,0.08916333,0.04865271,-0.04554291,-0.23446183,1.06003884,-83.01982673,-15.40951197,105.55659832
0.00321005,-0.00583509,-1.28089863,308.05989164,0.02510594,0.09019073,0.04864717,-0.04551774,-0.23003393,1.05086471,-83.15256614,-15.40951197,105.73358420
0.00323390,-0.00586547,-1.26718661,309.99367695,0.02510810,0.09122013,0.04864173,-0.04549279,-0.22557652,1.04161009,-83.28351996,-15.40951197,105.90818930
0.00325774,-0.00589552,-1.25336563,311.90857936,0.02511029,0.09225150,0.04863641,-0.04546807,-0.22108991,1.03227573,-83.41272287,-15.40951197,106.08045984
0.00328159,-0.00592525,-1.23943675,313.80437218,0.02511250,0.09328482,0.04863119,-0.04544356,-0.21657436,1.02286238,-83.54020866,-15.40951197,106.25044090
0.00330543,-0.00595463,-1.22540102,315.68082974,0.02511474,0.09432007,0.04862608,-0.04541929,-0.21203019,1.01337083,-83.66601030,-15.40951197,106.41817641
0.00332928,-0.00598369,-1.21125952,317.53772739,0.02511700,0.09535721,0.04862108,-0.04539523,-0.20745767,1.00380185,-83.79015994,-15.40951197,106.58370926
0.00335313,-0.00601240,-1.19701336,319.37484160,0.02511929,0.09639622,0.04861619,-0.04537141,-0.20285712,0.99415624,-83.91268895,-15.40951197,106.74708128
0.00337697,-0.00604077,-1.18266364,321.19195002,0.02512160,0.09743708,0.04861140,-0.04534782,-0.19822883,0.98443481,-84.03362793,-15.40951197,106.90833325
0.00340082,-0.00606880,-1.16821149,322.98883156,0.02512393,0.09847977,0.04860673,-0.04532446,-0.19357310,0.97463838,-84.15300674,-15.40951197,107.06750500
0.00342466,-0.00609649,-1.15365804,324.76526646,0.02512629,0.09952425,0.04860217,-0.04530134,-0.18889026,0.96476778,-84.27085454,-15.40951197,107.22463539
0.00344851,-0.00612382,-1.13900446,326.52103634,0.02512868,0.10057052,0.04859772,-0.04527845,-0.18418060,0.95482386,-84.38719975,-15.40951197,107.37976234
0.00347236,-0.00615081,-1.12425192,328.25592427,0.02513109,0.10161853,0.04859339,-0.04525580,-0.17944445,0.94480747,-84.50207015,-15.40951197,107.53292287
0.00349620,-0.00617744,-1.10940160,329.96971488,0.02513353,0.10266829,0.04858917,-0.04523339,-0.17468211,0.93471949,-84.61549283,-15.40951197,107.68415312
0.00352005,-0.00620372,-1.09445470,331.66219436,0.02513599,0.10371975,0.04858506,-0.04521122,-0.16989393,0.92456077,-84.72749427,-15.40951197,107.83348837
0.00354390,-0.00622964,-1.07941244,333.33315060,0.02513847,0.10477290,0.04858106,-0.04518930,-0.16508021,0.91433223,-84.83810030,-15.40951197,107.98096308
0.00356774,-0.00625520,-1.06427605,334.98237323,0.02514098,0.10582772,0.04857719,-0.04516762,-0.16024129,0.90403476,-84.94733616,-15.40951197,108.12661090
0.00359159,-0.00628039,-1.04904676,336.60965368,0.02514352,0.10688419,0.04857342,-0.04514618,-0.15537750,0.89366926,-85.05522650,-15.40951197,108.27046468
0.00361543,-0.00630523,-1.03372585,338.21478526,0.02514608,0.10794229,0.04856977,-0.04512500,-0.15048918,0.88323667,-85.16179540,-15.40951197,108.41255654
0.00363928,-0.00632969,-1.01831457,339.79756323,0.02514867,0.10900199,0.04856624,-0.04510406,-0.14557665,0.87273792,-85.26706637,-15.40951197,108.55291784
0.00366313,-0.00635379,-1.00281422,341.35778487,0.02515128,0.11006328,0.04856283,-0.04508337,-0.14064027,0.86217395,-85.37106240,-15.40951197,108.69157921
0.00368697,-0.00637752,-0.98722610,342.89524957,0.02515392,0.11112615,0.04855954,-0.04506294,-0.13568038,0.85154572,-85.47380595,-15.40951197,108.82857060
0.00371082,-0.00640088,-0.97155151,344.40975885,0.02515658,0.11219056,0.04855636,-0.04504276,-0.13069732,0.84085419,-85.57531895,-15.40951197,108.96392128
0.00373466,-0.00642386,-0.95579178,345.90111647,0.02515927,0.11325650,0.04855330,-0.04502284,-0.12569144,0.83010034,-85.67562286,-15.40951197,109.09765983
0.00375851,-0.00644646,-0.93994826,347.36912849,0.02516198,0.11432396,0.04855037,-0.04500317,-0.12066310,0.81928515,-85.77473865,-15.40951197,109.22981421
0.00378236,-0.00646868,-0.92402229,348.81360331,0.02516472,0.11539291,0.04854755,-0.04498377,-0.11561266,0.80840963,-85.87268681,-15.40951197,109.36041176
0.00380620,-0.00649053,-0.90801524,350.23435179,0.02516749,0.11646335,0.04854485,-0.04496462,-0.11054046,0.79747477,-85.96948738,-15.40951197,109.48947919
0.00383005,-0.00651199,-0.89192848,351.63118727,0.02517028,0.11753524,0.04854228,-0.04494573,-0.10544688,0.78648160,-86.06515996,-15.40951197,109.61704263
0.00385390,-0.00653306,-0.87576341,353.00392564,0.02517309,0.11860858,0.04853982,-0.04492711,-0.10033228,0.77543113,-86.15972371,-15.40951197,109.74312762
0.00387774,-0.00655375,-0.85952143,354.35238544,0.02517593,0.11968334,0.04853749,-0.04490875,-0.09519702,0.76432441,-86.25319736,-15.40951197,109.86775916
0.00390159,-0.00657406,-0.84320395,355.67638788,0.02517880,0.12075951,0.04853528,-0.04489066,-0.09004147,0.75316247,-86.34559925,-15.40951197,109.99096167
0.00392543,-0.00659397,-0.82681239,356.97575694,0.02518169,0.12183708,0.04853320,-0.04487283,-0.08486601,0.74194638,-86.43694730,-15.40951197,110.11275908
0.00394928,-0.00661349,-0.81034820,358.25031940,0.02518461,0.12291603,0.04853124,-0.04485527,-0.07967102,0.73067719,-86.52725907,-15.40951197,110.23317478
0.00397313,-0.00663261,-0.79381283,359.49990495,0.02518755,0.12399635,0.04852940,-0.04483799,-0.07445686,0.71935597,-86.61655172,-15.40951197,110.35223163
0.00399697,-0.00665135,-0.77720773,360.72434617,0.02519052,0.12507800,0.04852769,-0.04482097,-0.06922393,0.70798380,-86.70484203,-15.40951197,110.46995205
0.00402082,-0.00666968,-0.76053438,361.92347868,0.02519352,0.12616100,0.04852610,-0.04480422,-0.06397260,0.69656178,-86.79214645,-15.40951197,110.58635794
0.00404466,-0.00668762,-0.74379425,363.09714113,0.02519654,0.12724531,0.04852464,-0.04478775,-0.05870326,0.68509100,-86.87848106,-15.40951197,110.70147076
0.00406851,-0.00670515,-0.72698885,364.24517532,0.02519959,0.12833092,0.04852330,-0.04477155,-0.05341629,0.67357256,-86.96386161,-15.40951197,110.81531149
0.00409236,-0.00672229,-0.71011967,365.36742618,0.02520266,0.12941782,0.04852209,-0.04475562,-0.04811209,0.66200758,-87.04830352,-15.40951197,110.92790070
0.00411620,-0.00673902,-0.69318824,366.46374190,0.02520576,0.13050600,0.04852100,-0.04473998,-0.04279106,0.65039718,-87.13182187,-15.40951197,111.03925850
0.00414005,-0.00675535,-0.67619606,367.53397393,0.02520888,0.13159544,0.04852005,-0.04472460,-0.03745357,0.63874249,-87.21443144,-15.40951197,111.14940459
0.00416390,-0.00677127,-0.65914468,368.57797707,0.02521204,0.13268613,0.04851922,-0.04470951,-0.03210004,0.62704464,-87.29614669,-15.40951197,111.25835827
0.00418774,-0.00678678,-0.64203564,369.59560951,0.02521521,0.13377805,0.04851852,-0.04469470,-0.02673086,0.61530478,-87.37698181,-15.40951197,111.36613842
0.00421159,-0.00680189,-0.62487049,370.58673287,0.02521842,0.13487119,0.04851794,-0.04468017,-0.02134644,0.60352406,-87.45695066,-15.40951197,111.47276356
0.00423543,-0.00681658,-0.60765080,371.55121226,0.02522165,0.13596554,0.04851750,-0.04466592,-0.01594716,0.59170364,-87.53606684,-15.40951197,111.57825180
0.00425928,-0.00683087,-0.59037813,372.48891633,0.02522490,0.13706108,0.04851718,-0.04465195,-0.01053345,0.57984468,-87.61434366,-15.40951197,111.68262090
0.00428313,-0.00684474,-0.57305406,373.39971732,0.02522818,0.13815780,0.04851700,-0.04463826,-0.00510571,0.56794835,-87.69179418,-15.40951197,111.78588825
0.00430697,-0.00685820,-0.55568019,374.28349109,0.02523149,0.13925570,0.04851694,-0.04462486,0.00033565,0.55601584,-87.76843116,-15.40951197,111.88807089
0.00433082,-0.00687124,-0.53825810,375.14011718,0.02523482,0.14035475,0.04851701,-0.04461175,0.00579022,0.54404833,-87.84426714,-15.40951197,111.98918553
0.00435466,-0.00688387,-0.52078940,375.96947886,0.02523818,0.14145495,0.04851722,-0.04459891,0.01125759,0.53204700,-87.91931439,-15.40951197,112.08924853
0.00437851,-0.00689608,-0.50327571,376.77146315,0.02524157,0.14255628,0.04851755,-0.04458637,0.01673735,0.52001306,-87.99358493,-15.40951197,112.18827592
0.00440236,-0.00690787,-0.48571864,377.54596088,0.02524498,0.14365873,0.04851801,-0.04457411,0.02222907,0.50794770,-88.06709055,-15.40951197,112.28628342
0.00442620,-0.00691924,-0.46811981,378.29286671,0.02524842,0.14476229,0.04851861,-0.04456215,0.02773234,0.49585215,-88.13984282,-15.40951197,112.38328644
0.00445005,-0.00693020,-0.45048086,379.01207919,0.02525189,0.14586695,0.04851934,-0.04455047,0.03324674,0.48372760,-88.21185306,-15.40951197,112.47930009
0.00447389,-0.00694073,-0.43280344,379.70350079,0.02525538,0.14697270,0.04852020,-0.04453908,0.03877184,0.47157528,-88.28313237,-15.40951197,112.57433917
0.00449774,-0.00695084,-0.41508918,380.36703791,0.02525890,0.14807952,0.04852119,-0.04452798,0.04430723,0.45939641,-88.35369165,-15.40951197,112.66841821
0.00452159,-0.00696052,-0.39733974,381.00260097,0.02526244,0.14918742,0.04852231,-0.04451717,0.04985248,0.44719222,-88.42354157,-15.40951197,112.76155144
0.00454543,-0.00696979,-0.37955678,381.61010438,0.02526601,0.15029636,0.04852356,-0.04450665,0.05540717,0.43496395,-88.49269261,-15.40951197,112.85375282
0.00456928,-0.00697863,-0.36174196,382.18946660,0.02526961,0.15140635,0.04852495,-0.04449642,0.06097086,0.42271282,-88.56115503,-15.40951197,112.94503605
0.00459313,-0.00698704,-0.34389696,382.74061020,0.02527323,0.15251738,0.04852647,-0.04448649,0.06654314,0.41044009,-88.62893891,-15.40951197,113.03541456
0.00461697,-0.00699503,-0.32602344,383.26346181,0.02527688,0.15362942,0.04852813,-0.04447685,0.07212357,0.39814700,-88.69605413,-15.40951197,113.12490152
0.00464082,-0.00700259,-0.30812308,383.75795222,0.02528056,0.15474249,0.04852991,-0.04446750,0.07771172,0.38583480,-88.76251039,-15.40951197,113.21350986
0.00466466,-0.00700972,-0.29019758,384.22401639,0.02528426,0.15585655,0.04853183,-0.04445845,0.08330716,0.37350474,-88.82831719,-15.40951197,113.30125226
0.00468851,-0.00701643,-0.27224862,384.66159342,0.02528799,0.15697161,0.04853388,-0.04444969,0.08890946,0.36115808,-88.89348386,-15.40951197,113.38814115
0.00471236,-0.00702271,-0.25427789,385.07062665,0.02529175,0.15808766,0.04853607,-0.04444122,0.09451819,0.34879608,-88.95801955,-15.40951197,113.47418875
0.00473620,-0.00702855,-0.23628709,385.45106364,0.02529553,0.15920468,0.04853839,-0.04443305,0.10013291,0.33642000,-89.02193326,-15.40951197,113.55940703
0.00476005,-0.00703397,-0.21827792,385.80285617,0.02529934,0.16032266,0.04854085,-0.04442518,0.10575318,0.32403111,-89.08523380,-15.40951197,113.64380774
0.00478389,-0.00703896,-0.20025209,386.12596029,0.02530318,0.16144161,0.04854344,-0.04441760,0.11137858,0.31163067,-89.14792982,-15.40951197,113.72740244
0.00480774,-0.00704353,-0.18221130,386.42033635,0.02530704,0.16256149,0.04854616,-0.04441032,0.11700867,0.29921997,-89.21002982,-15.40951197,113.81020244
0.00483159,-0.00704765,-0.16415726,386.68594895,0.02531093,0.16368232,0.04854902,-0.04440333,0.12264301,0.28680026,-89.27154213,-15.40951197,113.89221885
0.00485543,-0.00705135,-0.14609168,386.92276703,0.02531485,0.16480408,0.04855201,-0.04439664,0.12828116,0.27437284,-89.33247495,-15.40951197,113.97346261
0.00487928,-0.00705462,-0.12801627,387.13076382,0.02531879,0.16592676,0.04855513,-0.04439024,0.13392269,0.26193896,-89.39283630,-15.40951197,114.05394441
0.00490313,-0.00705746,-0.10993276,387.30991688,0.02532276,0.16705035,0.04855840,-0.04438415,0.13956715,0.24949992,-89.45263408,-15.40951197,114.13367478
0.00492697,-0.00705987,-0.09184287,387.46020810,0.02532676,0.16817484,0.04856179,-0.04437834,0.14521412,0.23705699,-89.51187603,-15.40951197,114.21266405
0.00495082,-0.00706184,-0.07374830,387.58162373,0.02533078,0.16930023,0.04856532,-0.04437284,0.15086315,0.22461145,-89.57056977,-15.40951197,114.29092237
0.00497466,-0.00706338,-0.05565079,387.67415433,0.02533483,0.17042650,0.04856899,-0.04436763,0.15651381,0.21216459,-89.62872277,-15.40951197,114.36845970
0.00499851,-0.00706449,-0.03755204,387.73779483,0.02533891,0.17155366,0.04857279,-0.04436272,0.16216565,0.19971769,-89.68634236,-15.40951197,114.44528583
0.00502236,-0.00706517,-0.01945380,387.77254450,0.02534301,0.17268168,0.04857672,-0.04435811,0.16781823,0.18727203,-89.74343576,-15.40951197,114.52141036
0.00504620,-0.00706542,-0.00135777,387.77840697,0.02534714,0.17381057,0.04858079,-0.04435379,0.17347113,0.17482890,-89.80001005,-15.40951197,114.59684274
0.00504745,-0.00706542,-0.00040806,387.77791692,0.02534736,0.17386984,0.04858101,-0.04435357,0.17376783,0.17417589,-89.80296524,-15.40951197,114.60078300
0.00504793,-0.00706542,-0.00004892,387.77771086,0.02534744,0.17389226,0.04858109,-0.04435349,0.17388003,0.17392895,-89.80408244,-15.40951197,114.60227260
0.00504840,-0.00706542,0.00031023,387.77748369,0.02534753,0.17391468,0.04858117,-0.04435341,0.17399224,0.17368200,-89.80519944,-15.40951197,114.60376193
0.00504883,-0.00706542,0.00063947,387.77724257,0.02534760,0.17393523,0.04858125,-0.04435333,0.17409509,0.17345563,-89.80622323,-15.40951197,114.60512698
0.00505317,-0.00706541,0.00393172,387.77309300,0.02534836,0.17414075,0.04858200,-0.04435258,0.17512368,0.17119196,-89.81645184,-15.40951197,114.61876513
0.00507702,-0.00706510,0.02202112,387.69389440,0.02535252,0.17527074,0.04858625,-0.04434865,0.18077602,0.15875490,-89.87236554,-15.40951197,114.69331673
0.00510087,-0.00706436,0.04009944,387.51942389,0.02535672,0.17640157,0.04859063,-0.04434501,0.18642643,0.14632699,-89.92777589,-15.40951197,114.76719720
0.00512471,-0.00706319,0.05816093,387.25004591,0.02536094,0.17753325,0.04859514,-0.04434167,0.19207348,0.13391255,-89.98268958,-15.40951197,114.84041545
0.00514856,-0.00706159,0.07619987,386.88631846,0.02536518,0.17866575,0.04859979,-0.04433863,0.19771572,0.12151585,-90.03711316,-15.40951197,114.91298023
0.00517240,-0.00705956,0.09421060,386.42898989,0.02536946,0.17979908,0.04860457,-0.04433587,0.20335172,0.10914113,-90.09105310,-15.40951197,114.98490014
0.00519625,-0.00705710,0.11218747,385.87899469,0.02537376,0.18093322,0.04860948,-0.04433342,0.20898008,0.09679262,-90.14451572,-15.40951197,115.05618363
0.00522010,-0.00705421,0.13012492,385.23744815,0.02537809,0.18206817,0.04861453,-0.04433126,0.21459940,0.08447447,-90.19750725,-15.40951197,115.12683902
0.00524394,-0.00705089,0.14801747,384.50564021,0.02538244,0.18320392,0.04861972,-0.04432939,0.22020828,0.07219081,-90.25003383,-15.40951197,115.19687446
0.00526779,-0.00704715,0.16585970,383.68502820,0.02538682,0.18434046,0.04862504,-0.04432782,0.22580538,0.05994568,-90.30210148,-15.40951197,115.26629798
0.00529163,-0.00704298,0.18364629,382.77722894,0.02539123,0.18547779,0.04863049,-0.04432653,0.23138936,0.04774307,-90.35371609,-15.40951197,115.33511747
0.00531548,-0.00703839,0.20137204,381.78400996,0.02539567,0.18661590,0.04863607,-0.04432554,0.23695891,0.03558687,-90.40488351,-15.40951197,115.40334069
0.00533933,-0.00703338,0.21903184,380.70728006,0.02540013,0.18775479,0.04864179,-0.04432483,0.24251274,0.02348091,-90.45560944,-15.40951197,115.47097526
0.00536317,-0.00702794,0.23662070,379.54907935,0.02540462,0.18889444,0.04864764,-0.04432442,0.24804961,0.01142891,-90.50589951,-15.40951197,115.53802869
0.00538702,-0.00702209,0.25413377,378.31156874,0.02540914,0.19003485,0.04865362,-0.04432429,0.25356829,-0.00056548,-90.55575924,-15.40951197,115.60450834
0.00541087,-0.00701582,0.27156633,376.99701908,0.02541369,0.19117601,0.04865973,-0.04432444,0.25906759,-0.01249874,-90.60519409,-15.40951197,115.67042146
0.00543471,-0.00700914,0.28891380,375.60779994,0.02541826,0.19231792,0.04866597,-0.04432488,0.26454637,-0.02436742,-90.65420938,-15.40951197,115.73577518
0.00545856,-0.00700205,0.30617174,374.14636824,0.02542286,0.19346058,0.04867235,-0.04432561,0.27000351,-0.03616823,-90.70281038,-15.40951197,115.80057652
0.00548240,-0.00699454,0.32333587,372.61525680,0.02542749,0.19460397,0.04867885,-0.04432661,0.27543793,-0.04789793,-90.75100227,-15.40951197,115.86483237
0.00550625,-0.00698663,0.34040206,371.01706274,0.02543214,0.19574808,0.04868548,-0.04432789,0.28084860,-0.05955346,-90.79879013,-15.40951197,115.92854952
0.00553010,-0.00697831,0.35736634,369.35443613,0.02543682,0.19689292,0.04869225,-0.04432945,0.28623451,-0.07113183,-90.84617897,-15.40951197,115.99173463
0.00555394,-0.00696958,0.37422491,367.63006862,0.02544153,0.19803848,0.04869914,-0.04433128,0.29159470,-0.08263020,-90.89317370,-15.40951197,116.05439428
0.00557779,-0.00696046,0.39097412,365.84668245,0.02544627,0.19918474,0.04870615,-0.04433339,0.29692827,-0.09404585,-90.93977918,-15.40951197,116.11653491
0.00560163,-0.00695094,0.40761049,364.00701963,0.02545103,0.20033171,0.04871330,-0.04433577,0.30223433,-0.10537616,-90.98600016,-15.40951197,116.17816289
0.00562548,-0.00694102,0.42413072,362.11383158,0.02545582,0.20147938,0.04872057,-0.04433841,0.30751206,-0.11661866,-91.03184134,-15.40951197,116.23928446
0.00564933,-0.00693071,0.44053166,360.16986915,0.02546064,0.20262774,0.04872796,-0.04434133,0.31276066,-0.12777100,-91.07730733,-15.40951197,116.29990578
0.00567317,-0.00692001,0.45681034,358.17787314,0.02546549,0.20377679,0.04873548,-0.04434451,0.31797938,-0.13883096,-91.12240267,-15.40951197,116.36003290
0.00569702,-0.00690893,0.47296393,356.14056530,0.02547036,0.20492652,0.04874313,-0.04434795,0.32316751,-0.14979643,-91.16713182,-15.40951197,116.41967177
0.00572086,-0.00689746,0.48898980,354.06063990,0.02547526,0.20607693,0.04875089,-0.04435165,0.32832438,-0.16066542,-91.21149919,-15.40951197,116.47882827
0.00574471,-0.00688561,0.50488547,351.94075594,0.02548019,0.20722801,0.04875878,-0.04435561,0.33344938,-0.17143609,-91.25550910,-15.40951197,116.53750815
0.00576856,-0.00687338,0.52064859,349.78352985,0.02548514,0.20837975,0.04876680,-0.04435982,0.33854190,-0.18210669,-91.29916581,-15.40951197,116.59571709
0.00579240,-0.00686078,0.53627701,347.59152892,0.02549012,0.20953216,0.04877493,-0.04436429,0.34360141,-0.19267560,-91.34247352,-15.40951197,116.65346070
0.00581625,-0.00684780,0.55176871,345.36726526,0.02549513,0.21068522,0.04878318,-0.04436901,0.34862739,-0.20314132,-91.38543634,-15.40951197,116.71074447
0.00584010,-0.00683446,0.56712184,343.11319048,0.02550017,0.21183892,0.04879156,-0.04437398,0.35361938,-0.21350245,-91.42805835,-15.40951197,116.76757382
0.00586394,-0.00682076,0.58233466,340.83169093,0.02550524,0.21299328,0.04880005,-0.04437919,0.35857694,-0.22375772,-91.47034355,-15.40951197,116.82395408
0.00588779,-0.00680669,0.59740561,338.52508357,0.02551033,0.21414827,0.04880866,-0.04438465,0.36349967,-0.23390594,-91.51229587,-15.40951197,116.87989050
0.00591163,-0.00679227,0.61233325,336.19561246,0.02551545,0.21530390,0.04881738,-0.04439035,0.36838721,-0.24394604,-91.55391918,-15.40951197,116.93538826
0.00593548,-0.00677749,0.62711629,333.84544581,0.02552060,0.21646015,0.04882623,-0.04439628,0.37323922,-0.25387706,-91.59521732,-15.40951197,116.99045244
0.00595933,-0.00676236,0.64175353,331.47667363,0.02552577,0.21761703,0.04883518,-0.04440246,0.37805542,-0.26369812,-91.63619404,-15.40951197,117.04508806
0.00598317,-0.00674688,0.65624395,329.09130585,0.02553098,0.21877453,0.04884426,-0.04440886,0.38283552,-0.27340843,-91.67685304,-15.40951197,117.09930006
0.00600702,-0.00673106,0.67058660,326.69127103,0.02553621,0.21993265,0.04885344,-0.04441549,0.38757930,-0.28300730,-91.71719797,-15.40951197,117.15309330
0.00603086,-0.00671490,0.68478068,324.27841552,0.02554147,0.22109137,0.04886274,-0.04442236,0.39228654,-0.29249413,-91.75723242,-15.40951197,117.20647257
0.00605471,-0.00669840,0.69882547,321.85450305,0.02554675,0.22225070,0.04887215,-0.04442944,0.39695707,-0.30186840,-91.79695993,-15.40951197,117.25944259
0.00607856,-0.00668157,0.71272037,319.42121478,0.02555207,0.22341063,0.04888167,-0.04443675,0.40159073,-0.31112964,-91.83638398,-15.40951197,117.31200799
0.00610240,-0.00666441,0.72646489,316.98014973,0.02555741,0.22457116,0.04889130,-0.04444428,0.40618738,-0.32027751,-91.87550801,-15.40951197,117.36417336
0.00612625,-0.00664693,0.74005862,314.53282551,0.02556278,0.22573228,0.04890104,-0.04445203,0.41074693,-0.32931168,-91.91433540,-15.40951197,117.41594322
0.00615010,-0.00662912,0.75350123,312.08067951,0.02556817,0.22689399,0.04891089,-0.04445999,0.41526929,-0.33823193,-91.95286948,-15.40951197,117.46732199
0.00617394,-0.00661099,0.76679249,309.62507022,0.02557360,0.22805628,0.04892085,-0.04446816,0.41975440,-0.34703809,-91.99111353,-15.40951197,117.51831405
0.00619779,-0.00659255,0.77993226,307.16727895,0.02557905,0.22921914,0.04893091,-0.04447654,0.42420221,-0.35573005,-92.02907079,-15.40951197,117.56892373
0.00622163,-0.00657380,0.79292044,304.70851167,0.02558453,0.23038259,0.04894108,-0.04448512,0.42861270,-0.36430775,-92.06674443,-15.40951197,117.61915525
0.00624548,-0.00655474,0.80575705,302.24990115,0.02559004,0.23154660,0.04895135,-0.04449391,0.43298586,-0.37277119,-92.10413761,-15.40951197,117.66901283
0.00626933,-0.00653537,0.81844212,299.79250921,0.02559557,0.23271117,0.04896173,-0.04450290,0.43732170,-0.38112042,-92.14125341,-15.40951197,117.71850056
0.00629317,-0.00651570,0.83097579,297.33732915,0.02560114,0.23387631,0.04897221,-0.04451209,0.44162026,-0.38935553,-92.17809489,-15.40951197,117.76762253
0.00631702,-0.00649574,0.84335824,294.88528830,0.02560673,0.23504201,0.04898279,-0.04452147,0.44588157,-0.39747667,-92.21466505,-15.40951197,117.81638274
0.00634086,-0.00647548,0.85558969,292.43725065,0.02561235,0.23620826,0.04899347,-0.04453104,0.45010568,-0.40548401,-92.25096684,-15.40951197,117.86478514
0.00636471,-0.00645494,0.86767044,289.99401959,0.02561799,0.23737505,0.04900426,-0.04454080,0.45429266,-0.41337777,-92.28700320,-15.40951197,117.91283361
0.00638856,-0.00643410,0.87960080,287.55634073,0.02562367,0.23854240,0.04901514,-0.04455076,0.45844260,-0.42115820,-92.32277699,-15.40951197,117.96053200
0.00641240,-0.00641299,0.89138117,285.12490467,0.02562937,0.23971028,0.04902612,-0.04456089,0.46255557,-0.42882559,-92.35829106,-15.40951197,118.00788409
0.00643625,-0.00639159,0.90301194,282.70034992,0.02563510,0.24087870,0.04903720,-0.04457121,0.46663169,-0.43638025,-92.39354819,-15.40951197,118.05489360
0.00646009,-0.00636992,0.91449358,280.28326575,0.02564086,0.24204766,0.04904838,-0.04458170,0.47067105,-0.44382253,-92.42855115,-15.40951197,118.10156421
0.00648394,-0.00634798,0.92582657,277.87419506,0.02564664,0.24321714,0.04905965,-0.04459237,0.47467378,-0.45115278,-92.46330265,-15.40951197,118.14789954
0.00650779,-0.00632577,0.93701142,275.47363723,0.02565246,0.24438715,0.04907101,-0.04460322,0.47864001,-0.45837142,-92.49780536,-15.40951197,118.19390316
0.00653163,-0.00630329,0.94804869,273.08205103,0.02565830,0.24555768,0.04908247,-0.04461423,0.48256985,-0.46547883,-92.53206194,-15.40951197,118.23957860
0.00655548,-0.00628056,0.95893894,270.69985734,0.02566417,0.24672873,0.04909403,-0.04462542,0.48646347,-0.47247547,-92.56607499,-15.40951197,118.28492933
0.00657933,-0.00625756,0.96968277,268.32744202,0.02567007,0.24790030,0.04910568,-0.04463676,0.49032099,-0.47936178,-92.59984706,-15.40951197,118.32995876
0.00660317,-0.00623431,0.98028080,265.96515861,0.02567599,0.24907237,0.04911741,-0.04464828,0.49414257,-0.48613823,-92.63338071,-15.40951197,118.37467029
0.00662702,-0.00621081,0.99073367,263.61333108,0.02568194,0.25024495,0.04912924,-0.04465995,0.49792837,-0.49280530,-92.66667841,-15.40951197,118.41906722
0.00665086,-0.00618706,1.00104204,261.27225643,0.02568793,0.25141804,0.04914116,-0.04467178,0.50167855,-0.49936349,-92.69974264,-15.40951197,118.46315286
0.00667471,-0.00616307,1.01120658,258.94220741,0.02569393,0.25259163,0.04915317,-0.04468376,0.50539327,-0.50581331,-92.73257582,-15.40951197,118.50693044
0.00669856,-0.00613884,1.02122799,256.62343504,0.02569997,0.25376571,0.04916526,-0.04469590,0.50907271,-0.51215528,-92.76518035,-15.40951197,118.55040315
0.00672240,-0.00611437,1.03110697,254.31617122,0.02570604,0.25494029,0.04917745,-0.04470819,0.51271703,-0.51838994,-92.79755860,-15.40951197,118.59357414
0.00674625,-0.00608966,1.04084424,252.02063122,0.02571213,0.25611535,0.04918972,-0.04472062,0.51632641,-0.52451783,-92.82971288,-15.40951197,118.63644652
0.00677009,-0.00606473,1.05044053,249.73701624,0.02571825,0.25729090,0.04920207,-0.04473320,0.51990104,-0.53053950,-92.86164551,-15.40951197,118.67902335
0.00679394,-0.00603956,1.05989659,247.46551590,0.02572440,0.25846694,0.04921451,-0.04474592,0.52344109,-0.53645550,-92.89335874,-15.40951197,118.72130767
0.00681779,-0.00601418,1.06921317,245.20631077,0.02573058,0.25964346,0.04922703,-0.04475879,0.52694675,-0.54226642,-92.92485482,-15.40951197,118.76330244
0.00684163,-0.00598857,1.07839103,242.95957489,0.02573678,0.26082045,0.04923964,-0.04477179,0.53041820,-0.54797282,-92.95613595,-15.40951197,118.80501061
0.00686548,-0.00596275,1.08743095,240.72547838,0.02574302,0.26199791,0.04925233,-0.04478492,0.53385565,-0.55357530,-92.98720431,-15.40951197,118.84643510
0.00688933,-0.00593671,1.09633371,238.50419007,0.02574928,0.26317585,0.04926510,-0.04479819,0.53725928,-0.55907444,-93.01806206,-15.40951197,118.88757875
0.00691317,-0.00591046,1.10510012,236.29588031,0.02575557,0.26435425,0.04927795,-0.04481158,0.54062928,-0.56447084,-93.04871129,-15.40951197,118.92844440
0.00693702,-0.00588401,1.11373097,234.10072382,0.02576189,0.26553312,0.04929089,-0.04482511,0.54396586,-0.56976512,-93.07915412,-15.40951197,118.96903484
0.00696086,-0.00585735,1.12222709,231.91890278,0.02576823,0.26671244,0.04930390,-0.04483876,0.54726921,-0.57495788,-93.10939260,-15.40951197,119.00935281
0.00698471,-0.00583049,1.13058930,229.75061022,0.02577461,0.26789223,0.04931699,-0.04485253,0.55053955,-0.58004975,-93.13942877,-15.40951197,119.04940104
0.00700856,-0.00580343,1.13881844,227.59605364,0.02578101,0.26907246,0.04933015,-0.04486642,0.55377707,-0.58504137,-93.16926464,-15.40951197,119.08918220
0.00703240,-0.00577618,1.14691537,225.45545911,0.02578744,0.27025315,0.04934340,-0.04488043,0.55698199,-0.58993337,-93.19890220,-15.40951197,119.12869894
0.00705625,-0.00574873,1.15488094,223.32907593,0.02579390,0.27143429,0.04935672,-0.04489455,0.56015453,-0.59472641,-93.22834339,-15.40951197,119.16795387
0.00708009,-0.00572110,1.16271605,221.21718202,0.02580039,0.27261588,0.04937011,-0.04490879,0.56329489,-0.59942116,-93.25759016,-15.40951197,119.20694956
0.00710394,-0.00569328,1.17042160,219.12009020,0.02580690,0.27379790,0.04938358,-0.04492314,0.56640330,-0.60401830,-93.28664441,-15.40951197,119.24568855
0.00712779,-0.00566528,1.17799850,217.03815585,0.02581344,0.27498037,0.04939712,-0.04493760,0.56947999,-0.60851851,-93.31550802,-15.40951197,119.28417337
0.00715163,-0.00563710,1.18544771,214.97178611,0.02582002,0.27616327,0.04941074,-0.04495216,0.57252520,-0.61292251,-93.34418284,-15.40951197,119.32240647
0.00717548,-0.00560874,1.19277018,212.92145159,0.02582661,0.27734661,0.04942443,-0.04496683,0.57553915,-0.61723103,-93.37267073,-15.40951197,119.36039031
0.00719933,-0.00558021,1.19996693,210.88770107,0.02583324,0.27853037,0.04943819,-0.04498160,0.57852211,-0.62144482,-93.40097347,-15.40951197,119.39812731
0.00722317,-0.00555151,1.20703899,208.87118098,0.02583990,0.27971457,0.04945202,-0.04499647,0.58147432,-0.62556467,-93.42909287,-15.40951197,119.43561984
0.00724702,-0.00552265,1.21398743,206.87266136,0.02584658,0.28089919,0.04946592,-0.04501143,0.58439605,-0.62959138,-93.45703069,-15.40951197,119.47287027
0.00727086,-0.00549362,1.22081340,204.89307198,0.02585330,0.28208423,0.04947989,-0.04502649,0.58728759,-0.63352582,-93.48478866,-15.40951197,119.50988090
0.00729471,-0.00546443,1.22751808,202.93355429,0.02586004,0.28326970,0.04949393,-0.04504164,0.59014922,-0.63736886,-93.51236852,-15.40951197,119.54665404
0.00731856,-0.00543508,1.23410275,200.99553950,0.02586680,0.28445558,0.04950804,-0.04505689,0.59298127,-0.64112148,-93.53977195,-15.40951197,119.58319194
0.00734240,-0.00540557,1.24056878,199.08087312,0.02587360,0.28564188,0.04952221,-0.04507222,0.59578407,-0.64478471,-93.56700063,-15.40951197,119.61949686
0.00736625,-0.00537591,1.24691766,197.19202900,0.02588043,0.28682858,0.04953645,-0.04508764,0.59855800,-0.64835966,-93.59405623,-15.40951197,119.65557098
0.00739009,-0.00534610,1.25315107,195.33251899,0.02588728,0.28801570,0.04955076,-0.04510314,0.60130347,-0.65184760,-93.62094037,-15.40951197,119.69141650
0.00741394,-0.00531615,1.25927097,193.50781838,0.02589416,0.28920323,0.04956513,-0.04511873,0.60402097,-0.65525000,-93.64765467,-15.40951197,119.72703557
0.00743779,-0.00528605,1.26527973,191.72821067,0.02590107,0.29039116,0.04957956,-0.04513439,0.60671109,-0.65856865,-93.67420072,-15.40951197,119.76243031
0.00744481,-0.00527715,1.26702870,191.21587318,0.02590312,0.29074110,0.04958383,-0.04513902,0.60749827,-0.65953042,-93.68198719,-15.40951197,119.77281226
0.00745183,-0.00526825,1.26876842,190.71162354,0.02590516,0.29109108,0.04958810,-0.04514366,0.60828318,-0.66048524,-93.68975923,-15.40951197,119.78317499
0.00746066,-0.00525704,1.27094304,190.08879155,0.02590773,0.29153117,0.04959347,-0.04514949,0.60926693,-0.66167611,-93.69951106,-15.40951197,119.79617742
0.00747192,-0.00524271,1.27369542,189.27165314,0.02591102,0.29209251,0.04960034,-0.04515695,0.61051637,-0.66317906,-93.71191481,-15.40951197,119.81271576
0.00748625,-0.00522444,1.27716067,188.20705103,0.02591521,0.29280647,0.04960909,-0.04516646,0.61209664,-0.66506404,-93.72763508,-15.40951197,119.83367611
0.00751009,-0.00519392,1.28284207,186.38888098,0.02592220,0.29399561,0.04962372,-0.04518236,0.61470612,-0.66813594,-93.75368053,-15.40951197,119.86840338
0.00753394,-0.00516326,1.28841007,184.52563272,0.02592923,0.29518514,0.04963841,-0.04519833,0.61728766,-0.67112241,-93.77956397,-15.40951197,119.90291464
0.00755778,-0.00513247,1.29386218,182.62465552,0.02593628,0.29637507,0.04965316,-0.04521437,0.61984061,-0.67402157,-93.80528690,-15.40951197,119.93721187
0.00758163,-0.00510155,1.29919628,180.69058716,0.02594336,0.29756538,0.04966797,-0.04523047,0.62236445,-0.67683183,-93.83085079,-15.40951197,119.97129706
0.00760548,-0.00507051,1.30441047,178.72677265,0.02595047,0.29875608,0.04968284,-0.04524665,0.62485870,-0.67955177,-93.85625711,-15.40951197,120.00517215
0.00762932,-0.00503935,1.30950303,176.73582244,0.02595761,0.29994717,0.04969777,-0.04526288,0.62732292,-0.68218011,-93.88150730,-15.40951197,120.03883907
0.00765317,-0.00500806,1.31447240,174.71988387,0.02596478,0.30113863,0.04971276,-0.04527918,0.62975673,-0.68471567,-93.90660278,-15.40951197,120.07229972
0.00767701,-0.00497666,1.31931713,172.68079118,0.02597197,0.30233048,0.04972781,-0.04529554,0.63215976,-0.68715736,-93.93154498,-15.40951197,120.10555598
0.00770086,-0.00494514,1.32403586,170.62015592,0.02597920,0.30352271,0.04974291,-0.04531195,0.63453167,-0.68950419,-93.95633527,-15.40951197,120.13860971
0.00772471,-0.00491351,1.32862734,168.53942503,0.02598645,0.30471531,0.04975807,-0.04532842,0.63687214,-0.69175520,-93.98097504,-15.40951197,120.17146273
0.00774855,-0.00488177,1.33309041,166.43991995,0.02599373,0.30590828,0.04977328,-0.04534494,0.63918088,-0.69390953,-94.00546565,-15.40951197,120.20411687
0.00777240,-0.00484993,1.33742396,164.32286398,0.02600104,0.30710162,0.04978855,-0.04536151,0.64145761,-0.69596635,-94.02980843,-15.40951197,120.23657392
0.00779625,-0.00481799,1.34162698,162.18940200,0.02600837,0.30829534,0.04980388,-0.04537813,0.64370208,-0.69792490,-94.05400472,-15.40951197,120.26883563
0.00782009,-0.00478595,1.34569852,160.04061505,0.02601574,0.30948941,0.04981925,-0.04539480,0.64591404,-0.69978447,-94.07805582,-15.40951197,120.30090377
0.00784394,-0.00475381,1.34963768,157.87753124,0.02602313,0.31068386,0.04983468,-0.04541151,0.64809328,-0.70154440,-94.10196303,-15.40951197,120.33278006
0.00786778,-0.00472158,1.35344363,155.70113423,0.02603056,0.31187866,0.04985016,-0.04542826,0.65023957,-0.70320406,-94.12572764,-15.40951197,120.36446620
0.00789163,-0.00468926,1.35711560,153.51236967,0.02603801,0.31307383,0.04986569,-0.04544504,0.65235272,-0.70476287,-94.14935090,-15.40951197,120.39596388
0.00791548,-0.00465686,1.36065288,151.31215039,0.02604549,0.31426935,0.04988127,-0.04546187,0.65443257,-0.70622031,-94.17283407,-15.40951197,120.42727478
0.00793932,-0.00462437,1.36405481,149.10136041,0.02605300,0.31546522,0.04989690,-0.04547872,0.65647893,-0.70757588,-94.19617839,-15.40951197,120.45840053
0.00796317,-0.00459181,1.36732077,146.88085820,0.02606053,0.31666145,0.04991258,-0.04549561,0.65849165,-0.70882913,-94.21938507,-15.40951197,120.48934277
0.00798701,-0.00455916,1.37045023,144.65147929,0.02606810,0.31785804,0.04992831,-0.04551253,0.66047059,-0.70997963,-94.24245533,-15.40951197,120.52010311
0.00801086,-0.00452645,1.37344266,142.41403838,0.02607569,0.31905497,0.04994408,-0.04552947,0.66241563,-0.71102703,-94.26539034,-15.40951197,120.55068314
0.00803471,-0.00449366,1.37629761,140.16933100,0.02608332,0.32025224,0.04995990,-0.04554644,0.66432665,-0.71197096,-94.28819131,-15.40951197,120.58108443
0.00805855,-0.00446081,1.37901467,137.91813495,0.02609097,0.32144987,0.04997576,-0.04556343,0.66620354,-0.71281114,-94.31085939,-15.40951197,120.61130853
0.00808240,-0.00442790,1.38159348,135.66121137,0.02609865,0.32264783,0.04999167,-0.04558043,0.66804620,-0.71354728,-94.33339573,-15.40951197,120.64135698
0.00810625,-0.00439492,1.38403373,133.39930570,0.02610635,0.32384614,0.05000762,-0.04559746,0.66985457,-0.71417915,-94.35580147,-15.40951197,120.67123131
0.00813009,-0.00436189,1.38633513,131.13314838,0.02611409,0.32504479,0.05002362,-0.04561449,0.67162857,-0.71470656,-94.37807774,-15.40951197,120.70093300
0.00815394,-0.00432880,1.38849746,128.86345550,0.02612186,0.32624377,0.05003966,-0.04563154,0.67336814,-0.71512933,-94.40022566,-15.40951197,120.73046356
0.00817778,-0.00429567,1.39052054,126.59092921,0.02612965,0.32744309,0.05005573,-0.04564860,0.67507323,-0.71544732,-94.42224632,-15.40951197,120.75982443
0.00820163,-0.00426249,1.39240422,124.31625820,0.02613747,0.32864274,0.05007185,-0.04566566,0.67674380,-0.71566043,-94.44414081,-15.40951197,120.78901709
0.00822548,-0.00422926,1.39414841,122.04011793,0.02614532,0.32984273,0.05008801,-0.04568273,0.67837983,-0.71576858,-94.46591021,-15.40951197,120.81804295
0.00824932,-0.00419600,1.39575303,119.76317095,0.02615320,0.33104304,0.05010420,-0.04569980,0.67998130,-0.71577173,-94.48755557,-15.40951197,120.84690344
0.00827317,-0.00416270,1.39721806,117.48606701,0.02616111,0.33224368,0.05012044,-0.04571686,0.68154820,-0.71566987,-94.50907797,-15.40951197,120.87559997
0.00829701,-0.00412936,1.39854353,115.20944330,0.02616905,0.33344465,0.05013671,-0.04573393,0.68308053,-0.71546300,-94.53047842,-15.40951197,120.90413391
0.00832086,-0.00409600,1.39972949,112.93392450,0.02617702,0.33464594,0.05015302,-0.04575099,0.68457831,-0.71515118,-94.55175797,-15.40951197,120.93250664
0.00834471,-0.00406261,1.40077604,110.66012289,0.02618501,0.33584755,0.05016936,-0.04576803,0.68604156,-0.71473448,-94.57291762,-15.40951197,120.96071951
0.00836855,-0.00402919,1.40168329,108.38863845,0.02619303,0.33704948,0.05018573,-0.04578507,0.68747031,-0.71421298,-94.59395839,-15.40951197,120.98877387
0.00839240,-0.00399576,1.40245142,106.12005881,0.02620108,0.33825174,0.05020214,-0.04580210,0.68886459,-0.71358683,-94.61488127,-15.40951197,121.01667104
0.00841625,-0.00396231,1.40308064,103.85495942,0.02620916,0.33945430,0.05021859,-0.04581910,0.69022446,-0.71285617,-94.63568724,-15.40951197,121.04441233
0.00844009,-0.00392884,1.40357116,101.59390344,0.02621727,0.34065719,0.05023506,-0.04583609,0.69154998,-0.71202119,-94.65637727,-15.40951197,121.07199904
0.00846394,-0.00389537,1.40392328,99.33744185,0.02622541,0.34186038,0.05025157,-0.04585306,0.69284120,-0.71108207,-94.67695233,-15.40951197,121.09943245
0.00848778,-0.00386189,1.40413727,97.08611344,0.02623358,0.34306389,0.05026811,-0.04587001,0.69409821,-0.71003906,-94.69741336,-15.40951197,121.12671383
0.00851163,-0.00382841,1.40421349,94.84044477,0.02624177,0.34426771,0.05028467,-0.04588692,0.69532108,-0.70889241,-94.71776132,-15.40951197,121.15384444
0.00853548,-0.00379492,1.40415230,92.60095027,0.02625000,0.34547184,0.05030127,-0.04590381,0.69650991,-0.70764239,-94.73799712,-15.40951197,121.18082551
0.00855932,-0.00376144,1.40395409,90.36813217,0.02625825,0.34667627,0.05031789,-0.04592067,0.69766479,-0.70628930,-94.75812170,-15.40951197,121.20765827
0.00858317,-0.00372796,1.40361930,88.14248056,0.02626653,0.34788101,0.05033454,-0.04593750,0.69878583,-0.70483347,-94.77813595,-15.40951197,121.23434394
0.00860701,-0.00369450,1.40314837,85.92447339,0.02627484,0.34908605,0.05035122,-0.04595429,0.69987314,-0.70327523,-94.79804078,-15.40951197,121.26088372
0.00863086,-0.00366105,1.40254179,83.71457649,0.02628318,0.35029139,0.05036792,-0.04597104,0.70092683,-0.70161496,-94.81783708,-15.40951197,121.28727879
0.00865471,-0.00362761,1.40180008,81.51324362,0.02629155,0.35149703,0.05038464,-0.04598775,0.70194705,-0.69985303,-94.83752574,-15.40951197,121.31353033
0.00867855,-0.00359419,1.40092378,79.32091645,0.02629994,0.35270297,0.05040139,-0.04600441,0.70293391,-0.69798987,-94.85710762,-15.40951197,121.33963951
0.00870240,-0.00356080,1.39991344,77.13802465,0.02630837,0.35390920,0.05041817,-0.04602103,0.70388756,-0.69602588,-94.87658359,-15.40951197,121.36560746
0.00872624,-0.00352743,1.39876968,74.96498593,0.02631682,0.35511573,0.05043496,-0.04603761,0.70480815,-0.69396153,-94.89595449,-15.40951197,121.39143534
0.00875009,-0.00349409,1.39749309,72.80220605,0.02632530,0.35632256,0.05045178,-0.04605413,0.70569583,-0.69179726,-94.91522119,-15.40951197,121.41712426
0.00877394,-0.00346078,1.39608433,70.65007891,0.02633382,0.35752967,0.05046862,-0.04607060,0.70655075,-0.68953357,-94.93438450,-15.40951197,121.44267534
0.00879778,-0.00342751,1.39454405,68.50898663,0.02634236,0.35873708,0.05048548,-0.04608702,0.70737309,-0.68717096,-94.95344525,-15.40951197,121.46808968
0.00882163,-0.00339427,1.39287295,66.37929957,0.02635092,0.35994477,0.05050236,-0.04610337,0.70816301,-0.68470994,-94.97240427,-15.40951197,121.49336837
0.00884548,-0.00336108,1.39107174,64.26137646,0.02635952,0.36115275,0.05051925,-0.04611967,0.70892069,-0.68215105,-94.99126236,-15.40951197,121.51851249
0.00886932,-0.00332793,1.38914113,62.15556445,0.02636815,0.36236102,0.05053617,-0.04613590,0.70964630,-0.67949483,-95.01002032,-15.40951197,121.54352311
0.00889317,-0.00329483,1.38708190,60.06219924,0.02637680,0.36356957,0.05055310,-0.04615208,0.71034004,-0.67674186,-95.02867895,-15.40951197,121.56840128
0.00891701,-0.00326178,1.38489481,57.98160513,0.02638549,0.36477840,0.05057004,-0.04616818,0.71100210,-0.67389270,-95.04723902,-15.40951197,121.59314804
0.00894086,-0.00322878,1.38258065,55.91409517,0.02639420,0.36598752,0.05058701,-0.04618421,0.71163268,-0.67094797,-95.06570132,-15.40951197,121.61776444
0.00896471,-0.00319584,1.38014022,53.85997122,0.02640294,0.36719691,0.05060398,-0.04620018,0.71223197,-0.66790826,-95.08406661,-15.40951197,121.64225149
0.00898855,-0.00316296,1.37757437,51.81952413,0.02641171,0.36840658,0.05062097,-0.04621607,0.71280017,-0.66477419,-95.10233565,-15.40951197,121.66661021
0.00901240,-0.00313014,1.37488392,49.79303381,0.02642051,0.36961653,0.05063798,-0.04623188,0.71333751,-0.66154641,-95.12050919,-15.40951197,121.69084160
0.00903624,-0.00309739,1.37206976,47.78076938,0.02642934,0.37082675,0.05065499,-0.04624762,0.71384419,-0.65822556,-95.13858798,-15.40951197,121.71494665
0.00906009,-0.00306470,1.36913274,45.78298930,0.02643820,0.37203725,0.05067202,-0.04626327,0.71432044,-0.65481230,-95.15657275,-15.40951197,121.73892634
0.00908394,-0.00303209,1.36607376,43.79994151,0.02644708,0.37324802,0.05068906,-0.04627885,0.71476646,-0.65130730,-95.17446422,-15.40951197,121.76278164
0.00910778,-0.00299955,1.36289374,41.83186353,0.02645600,0.37445906,0.05070611,-0.04629433,0.71518250,-0.64771124,-95.19226313,-15.40951197,121.78651352
0.00913163,-0.00296709,1.35959359,39.87898270,0.02646494,0.37567037,0.05072317,-0.04630974,0.71556877,-0.64402482,-95.20997019,-15.40951197,121.81012293
0.00915548,-0.00293471,1.35617425,37.94151622,0.02647392,0.37688195,0.05074024,-0.04632505,0.71592551,-0.64024874,-95.22758610,-15.40951197,121.83361081
0.00917932,-0.00290242,1.35263667,36.01967138,0.02648292,0.37809379,0.05075731,-0.04634027,0.71625296,-0.63638371,-95.24511155,-15.40951197,121.85697808
0.00920317,-0.00287020,1.34898180,34.11364566,0.02649195,0.37930591,0.05077440,-0.04635540,0.71655136,-0.63243045,-95.26254725,-15.40951197,121.88022568
0.00922701,-0.00283808,1.34521062,32.22362695,0.02650101,0.38051828,0.05079149,-0.04637043,0.71682094,-0.62838969,-95.27989388,-15.40951197,121.90335452
0.00925086,-0.00280605,1.34132412,30.34979364,0.02651010,0.38173092,0.05080858,-0.04638537,0.71706195,-0.62426217,-95.29715212,-15.40951197,121.92636550
0.00927471,-0.00277411,1.33732327,28.49231483,0.02651921,0.38294381,0.05082569,-0.04640020,0.71727463,-0.62004864,-95.31432263,-15.40951197,121.94925951
0.00929855,-0.00274227,1.33320910,26.65135051,0.02652836,0.38415697,0.05084279,-0.04641494,0.71745925,-0.61574985,-95.33140608,-15.40951197,121.97203745
0.00932240,-0.00271053,1.32898260,24.82705165,0.02653753,0.38537039,0.05085990,-0.04642957,0.71761604,-0.61136656,-95.34840313,-15.40951197,121.99470019
0.00934624,-0.00267889,1.32464481,23.01956044,0.02654674,0.38658406,0.05087702,-0.04644410,0.71774527,-0.60689954,-95.36531444,-15.40951197,122.01724860
0.00937009,-0.00264735,1.32019674,21.22901045,0.02655597,0.38779799,0.05089413,-0.04645851,0.71784718,-0.60234956,-95.38214064,-15.40951197,122.03968353
0.00939394,-0.00261593,1.31563945,19.45552675,0.02656523,0.38901218,0.05091125,-0.04647282,0.71792204,-0.59771741,-95.39888237,-15.40951197,122.06200584
0.00941778,-0.00258461,1.31097397,17.69922612,0.02657452,0.39022662,0.05092837,-0.04648702,0.71797011,-0.59300386,-95.41554027,-15.40951197,122.08421638
0.00944163,-0.00255340,1.30620136,15.96021724,0.02658384,0.39144131,0.05094549,-0.04650110,0.71799165,-0.58820971,-95.43211497,-15.40951197,122.10631597
0.00946547,-0.00252231,1.30132268,14.23860080,0.02659319,0.39265625,0.05096261,-0.04651507,0.71798692,-0.58333575,-95.44860707,-15.40951197,122.12830544
0.00948932,-0.00249134,1.29633898,12.53446970,0.02660257,0.39387144,0.05097974,-0.04652892,0.71795619,-0.57838279,-95.46501720,-15.40951197,122.15018561
0.00951317,-0.00246049,1.29125134,10.84790925,0.02661198,0.39508688,0.05099686,-0.04654266,0.71789972,-0.57335162,-95.48134597,-15.40951197,122.17195730
0.00953701,-0.00242976,1.28606083,9.17899729,0.02662141,0.39630257,0.05101397,-0.04655627,0.71781778,-0.56824305,-95.49759396,-15.40951197,122.19362129
0.00956086,-0.00239915,1.28076853,7.52780437,0.02663088,0.39751850,0.05103109,-0.04656976,0.71771064,-0.56305789,-95.51376179,-15.40951197,122.21517840
0.00958471,-0.00236868,1.27537553,5.89439393,0.02664037,0.39873468,0.05104820,-0.04658312,0.71757857,-0.55779696,-95.52985003,-15.40951197,122.23662939
0.00960855,-0.00233833,1.26988291,4.27882248,0.02664989,0.39995110,0.05106531,-0.04659636,0.71742183,-0.55246107,-95.54585928,-15.40951197,122.25797506
0.00963240,-0.00230811,1.26429175,2.68113972,0.02665945,0.40116777,0.05108242,-0.04660947,0.71724071,-0.54705104,-95.56179011,-15.40951197,122.27921616
0.00965624,-0.00227803,1.25860316,1.10138874,0.02666903,0.40238468,0.05109952,-0.04662245,0.71703547,-0.54156769,-95.57764310,-15.40951197,122.30035348
0.00967303,-0.00225694,1.25454047,-0.00000000,0.02667579,0.40324154,0.05111156,-0.04663151,0.71687665,-0.53766381,-95.58875741,-15.40951197,122.31517256


==> data/VRBR.csv <==
v_0, e, t_d
0.06593406593406592, 0.43176470588235294, 0.13622193500457064
0.12576312576312576, 0.5494117647058824, 0.13396472225834216
0.20757020757020755, 0.6458823529411765, 0.12741502886070422
0.3064713064713065, 0.7094117647058824, 0.13174491178056308
0.42368742368742374, 0.7541176470588236, 0.12741502886070422
0.5628815628815629, 0.7776470588235295, 0.13174491178056308
0.7338217338217339, 0.7894117647058824, 0.13396472225834216
0.9328449328449328, 0.7917647058823529, 0.13396472225834216


==> data/VRBR_NDBWMCM_0.csv <==
v_0,e,t_d
0.06593407,0.44955338,0.14735126
0.12576313,0.54132504,0.14139463
0.20757021,0.62007219,0.14276562
0.30647131,0.69040933,0.14320130
0.42368742,0.74130615,0.14301748
0.56288156,0.77754947,0.14270160
0.73382173,0.80463522,0.14237920
0.93284493,0.82428747,0.14210065


==> data/VRBR_NDBWSHCCM_0.csv <==
v_0,e,t_d
0.06593407,0.44565925,0.13628819
0.12576313,0.53154408,0.13942312
0.20757021,0.64346434,0.14215218
0.30647131,0.71876933,0.14247888
0.42368742,0.76084798,0.14232246
0.56288156,0.78180749,0.14210364
0.73382173,0.78855826,0.14191115
0.93284493,0.78453289,0.14178225


==> data/references.txt <==
The data from [1] and [2] were provided by the author. The data from [4, 5] were extracted using the software WebPlotDigitizer [3].

References:
[1] R. Cross, “Impact of sports balls with striking implements,” Sports Engineering, vol. 17, no. 1, pp. 3–22, 2014, doi: 10.1007/s12283-013-0132-0.
[2] R. Cross, Physics of Baseball & Softball. New York, NY: Springer New York, 2011. doi: 10.1007/978-1-4419-8113-4.
[3] A. Rohatgi, WebPlotDigitizer. [Online]. Available: https://automeris.io
[4] A. H. Kharaz and D. A. Gorham, “A study of the restitution coefficient in elastic-plastic impact,” Philosophical Magazine Letters, vol. 80, no. 8, pp. 549–559, 2000, doi: 10.1080/09500830050110486.
[5] C. E. P. Villegas, W. Y. Rojas, C. Bravo, and A. R. Rocha, “Impact dynamics for gravity-driven motion of a particle,” European Journal of Physics, vol. 42, no. 1, p. 015006, 2021, doi: 10.1088/1361-6404/abb56c.


